Cross-channel Specific Emitter Identification and Verification via Signal Envelope

Specific emitter identification (SEI) determines which known emitter a received signal originates from, while specific emitter verification (SEV) determines whether the received signal genuinely comes from its claimed emitter. In this paper, we consider the effect of wireless fading channels on SEI and SEV. When the Rician $K$-factor varies, the resulting distribution shift induced by the channel degrades both identification and verification performance. To address this issue, we first theoretically prove that the coefficient of variation of the signal envelope is strictly monotonic with respect to the Rician $K$-factor. Motivated by this property, we propose an envelope-guided adaptive feature modulation (EAFM) identifier for SEI and an EAFM with Mahalanobis distance metric learning (EAFM-MD) verifier for SEV. Specifically, the proposed EAFM identifier adopts a dual-branch neural network to extract device-oriented features from the IQ-domain input and channel-conditioning features from the normalized signal envelope, and adaptively modulates the former via feature-wise linear modulation. Then, we extend the EAFM identifier to an EAFM-MD verifier. The device-fingerprint library is constructed by storing the feature centroid and covariance for each enrolled device, along with the within-device Mahalanobis distances of training signals. For verification, the Mahalanobis distance between the extracted test features and each stored centroid is computed using the stored covariance matrix, and the minimum distance is compared to the corresponding device threshold to make a decision. Finally, numerical results show that the proposed EAFM identifier improves cross-channel identification performance, while the proposed EAFM-MD verifier achieves superior detection performance against unknown spoofing attacks.

==> ood_detection_data_snr10.json <==
{
  "baseline": {
    "legal_distances": [
      15.996611004675428,
      13.207592504001731,
      12.288626376208812,
      8.604872973987144,
      6.671857904437901,
      19.381964682524814,
      12.504250391134915,
      6.20734925365885,
      5.767762111378262,
      13.017484912758393,
      12.473720508445044,
      20.237121015880817,
      10.136077913814255,
      11.313085848173092,
      7.867510838652528,
      8.811943639993686,
      7.094978478890302,
      9.878936985112409,
      12.598281750572808,
      15.280840263384416,
      24.863985804484084,
      21.404746905492903,
      16.64660991438305,
      8.250629940566263,
      5.333938891909878,
      14.520106590832174,
      13.671788937669982,
      17.443872967103857,
      6.654877860278784,
      12.94232376715437,
      12.22850967374671,
      11.377440341145808,
      6.33763520419547,
      18.071500386548763,
      14.595474085663259,
      6.1928372484667396,
      13.261965778062587,
      11.590238303235592,
      17.463371281890645,
      10.269482062666588,
      6.672598030574287,
      33.59422642327826,
      8.513837675978044,
      13.176261403413479,
      9.781811425440521,
      21.96556819185522,
      13.154334308818807,
      12.234066727939474,
      7.361746144380853,
      12.150254255644057,
      22.154559376116605,
      14.625925455760438,
      12.492122277865393,
      12.638936702542724,
      11.109809843718132,
      8.021261806125999,
      15.893968804115584,
      18.21070040147416,
      20.684087937479305,
      14.670409231100733,
      15.71409531847298,
      11.321490095349567,
      19.947966706322568,
      28.998839819643095,
      26.05119239176898,
      17.167338713514827,
      13.682780064565776,
      21.491818573569855,
      27.67191106919783,
      6.403701269736959,
      7.370370685366908,
      18.03557361351426,
      14.10357326842282,
      19.571211619015433,
      12.140574886303488,
      12.81592609739164,
      27.89914050488294,
      8.14975014754713,
      32.63141046002755,
      11.502019995821524,
      21.352290152718204,
      15.52682983430196,
      7.599003109214037,
      10.565313082469565,
      13.442730831804477,
      17.746614213711496,
      23.172974103269862,
      7.794162441570938,
      13.985162871738863,
      8.998695157113687,
      12.285903331901984,
      28.826830219922815,
      7.334374318972379,
      12.924736503191983,
      6.830944167049932,
      15.566821053239519,
      13.99988375334243,
      21.158096287006355,
      7.379529696848932,
      16.487929520867873,
      11.722917560264516,
      11.792853919501837,
      7.5086620602541405,
      9.068767190388533,
      12.751401371434282,
      35.00537043527139,
      10.799871079148547,
      8.27022226376436,
      17.020271751143415,
      28.970466904911788,
      7.058571787889489,
      8.015313517007053,
      18.24113344768833,
      16.610043718629566,
      9.96957550497147,
      27.901148107372048,
      21.7230846480296,
      15.235601657037694,
      12.582553935661062,
      19.846877890912268,
      7.486968217729065,
      9.241471512923827,
      17.23367367901784,
      6.2950908245797335,
      9.956896929855361,
      16.71369686619201,
      9.859050127716495,
      13.664539671263494,
      11.84675710675454,
      23.935507173192104,
      10.907841153179469,
      7.988593681797441,
      6.247028314786811,
      9.540349502287041,
      12.41857197465603,
      33.68690016123489,
      14.600499616426479,
      19.629106972099233,
      10.088050385707364,
      14.040894963096646,
      9.6737625440742,
      11.207562658462887,
      30.020792021140227,
      12.875441658385867,
      29.134268738291503,
      20.629124290199844,
      6.961961012259396,
      15.998302774144163,
      32.96910680029572,
      14.638104695867984,
      9.936271033884339,
      25.55943941422925,
      22.855487197579976,
      7.546423948026806,
      22.604715093674194,
      14.394305602194706,
      10.063811331720432,
      8.461455282437882,
      5.669753589729872,
      14.349836178775938,
      19.724875048283625,
      16.130415412781105,
      9.266086215627016,
      20.015286453453268,
      20.88535627771746,
      22.68044320505947,
      11.60111347642282,
      14.941318073610471,
      11.921867539691503,
      11.704639393128645,
      16.792868479289233,
      10.990789785234012,
      17.34150383359663,
      15.314183825087687,
      21.181661893764385,
      9.7526388057394,
      10.397557325118957,
      14.02760195487126,
      33.90599720735204,
      9.497850360612585,
      16.205580563158083,
      15.516661383475157,
      15.16359737571871,
      20.915024825756227,
      9.152429470329398,
      21.902960363513074,
      9.779327881771243,
      9.004167811788369,
      27.194003161411324,
      12.958332054916003,
      12.246318391716798,
      10.409607002218257,
      13.510912902827757,
      14.568221692168768,
      15.255434077801223,
      11.32756415499746,
      11.117470147169369,
      24.172938584296666,
      34.19607436455833,
      7.7709099009708975,
      15.655874447150671,
      8.437643976935519,
      6.053448455057503,
      13.166916422867105,
      15.766588573083112,
      9.025111158335472,
      19.93777441595074,
      6.537807929963048,
      13.882988146759025,
      20.80921672190135,
      26.272513462869227,
      8.357289594791977,
      5.9138025586380945,
      8.67403090757271,
      7.1592150209688805,
      10.179562745291802,
      6.729558760833313,
      23.149585809952196,
      25.994472564997913,
      8.800159174217981,
      14.471707227679211,
      10.587304991243839,
      15.728994911626893,
      17.044074498221562,
      6.838469852566217,
      7.318734028389008,
      12.55460876677859,
      6.989971680414904,
      19.273066874581623,
      20.138838226433748,
      17.579979828574555,
      18.65943672393117,
      6.816038614461108,
      8.976321015629427,
      17.05573021773768,
      14.094268820853815,
      9.228186494110961,
      15.213337191514618,
      15.128029784766394,
      13.203688659372286,
      26.935231143039942,
      8.292519669699415,
      20.75668190800104,
      11.004783997570673,
      19.647722861927374,
      15.793452032436015,
      14.728309418456659,
      16.79145401530104,
      8.529302268388467,
      12.60665696278288,
      8.573987118596174,
      16.277246195727702,
      9.769281452879289,
      12.633899647966572,
      12.195208697231788,
      7.807483228397742,
      6.792609887691815,
      16.689605005719933,
      7.4830707204330595,
      6.470596985069838,
      9.618122305150695,
      8.159287056210742,
      25.851942181552364,
      13.671763765298142,
      7.893441597022626,
      6.3108629881158596,
      7.231455595318258,
      7.26612221343217,
      6.7788558229333225,
      24.62956230160583,
      6.257640854222797,
      18.409344688488993,
      7.4773791394917515,
      22.465550675064026,
      14.249485466383922,
      14.108950401990432,
      16.026245094883855,
      14.423011161534452,
      24.997775977069953,
      22.70115555588576,
      9.756695199225277,
      14.272343175943716,
      9.423167516889636,
      15.311577793045275,
      8.37128263328093,
      22.43837941293894,
      7.600707235500594,
      6.973069929350649,
      7.268782123853077,
      9.26174973275924,
      8.395536947344949,
      9.188535030359011,
      16.498846395405238,
      24.502339547816334,
      11.617560276953833,
      9.770463310133303,
      19.91263800863096,
      16.885509435951185,
      9.797787071735286,
      12.628326038773467,
      11.98601166618462,
      24.95762837419893,
      12.759925527998735,
      18.27240570551918,
      12.296469102364494,
      16.06824184258324,
      6.77135146051433,
      16.188418831139757,
      8.136554592230853,
      18.972424783682403,
      14.22455216344021,
      16.279379779870894,
      11.539726291732753,
      6.331118631372319,
      15.71566062489186,
      19.838532342694066,
      7.228752766838554,
      17.346822810844255,
      14.021258073683223,
      12.26789389987392,
      7.110660895172366,
      12.243508801401099,
      23.268076711058395,
      14.709130964713843,
      17.99090228966275,
      19.487259796265544,
      20.313408311434603,
      6.045182995317245,
      13.915532809942503,
      17.60887767583557,
      7.656908971051302,
      20.611018968742954,
      9.74089256454987,
      9.586804156159888,
      9.037189315191034,
      11.515883520023328,
      15.554119648323008,
      17.212303754544514,
      6.313941581257899,
      8.797187235746305,
      15.195073374666055,
      18.21998161267729,
      9.447717424574062,
      7.460711883700951,
      16.18002217577496,
      17.48976903519269,
      11.598791111819724,
      9.705110504351566,
      6.352128143744082,
      32.88848300895163,
      25.30081898397155,
      7.993799593544396,
      8.259475369386253,
      10.082941431345372,
      9.067674001768138,
      16.131858728316317,
      11.35784241260596,
      10.947533986156692,
      14.846398387718025,
      10.055354729386705,
      7.594997157400416,
      16.30148211196969,
      9.089941343428857,
      7.177067526528106,
      15.98544954176933,
      16.472275814644785,
      16.04333033898843,
      7.045751986098877,
      36.12520402619856,
      7.377789218248212,
      15.77436815581698,
      9.25469145066466,
      11.787372915219747,
      29.700834024291673,
      11.499104820110222,
      11.359554364188021,
      10.879968870137109,
      22.028192296032113,
      7.740684748668197,
      10.148838291817132,
      7.079165337451771,
      9.987821694981209,
      20.502311213885083,
      10.974309560463508,
      6.000374346649262,
      11.514876497307565,
      33.377248720786056,
      19.943579772777316,
      7.8412865184858225,
      17.621239908388166,
      20.081241530720924,
      10.082438531061868,
      27.093670480241858,
      6.856707327208733,
      21.242913274851798,
      11.63691192643225,
      16.98171979587561,
      12.121863290183375,
      16.69919007501772,
      9.795462177177766,
      24.514492701355294,
      19.444418526631733,
      6.092001838159748,
      9.31351289712133,
      20.637348706635898,
      22.835590669535488,
      18.378535220192855,
      10.494324704568673,
      12.573301480958326,
      6.575111956576363,
      10.378382320586004,
      12.025831409474451,
      30.384984882899825,
      9.48517381803024,
      26.320251571556113,
      13.54184913662817,
      13.299465778631465,
      7.963263767691102,
      6.341305119440513,
      24.895547850024517,
      22.233558752391932,
      11.231563389219469,
      9.521359160420054,
      10.214282450495663,
      10.680388470603718,
      23.34018013408685,
      27.06151224598498,
      17.358907669673336,
      6.836287257652837,
      7.948730064712255,
      12.464759476066217,
      9.664932263345733,
      27.247251874276774,
      16.111389262871867,
      6.47930810990915,
      7.936799465628473,
      14.043137037321625,
      7.882522236691582,
      15.508465475718593,
      12.853686056817208,
      8.609415742407588,
      22.32114478210721,
      13.348104280576054,
      9.895894576739655,
      7.469660770736505,
      11.452811551996332,
      13.866538793961537,
      18.576000630495354,
      7.247224387325695,
      19.12288806578841,
      21.962400067617953,
      34.84317745474465,
      25.843824052494877,
      7.656718247700612,
      16.23152380190759,
      12.049998344705735,
      18.839953289910966,
      7.609265260582663,
      27.320123573188216,
      14.558678242287934,
      9.600936450374522,
      7.800011772308737,
      16.3717129896325,
      5.2921434005275625,
      11.714813981108485,
      6.006709359788421,
      9.952691153916524,
      14.943004489989843,
      12.3797683152989,
      14.317227618887642,
      14.76093563348781,
      13.765378009647854,
      7.990106204830651,
      18.70959317339997,
      19.140215671062105,
      7.15844326838973,
      10.22392838637438,
      13.788921013373447,
      22.684294956164045,
      14.855200807551826,
      8.73851171887141,
      24.80972503518671,
      11.383465079145443,
      21.94376778342366,
      10.269364530965126,
      18.113103834989577,
      14.047832600554248,
      17.004952756367693,
      6.947176363793798,
      13.67863031049208,
      9.072631409647013,
      9.293133118874787,
      32.605564680025616,
      7.085519919174993,
      8.30158407805599,
      15.326901334210676,
      15.443388290683092,
      16.42752165314212,
      8.06637396495186,
      12.875704436372606,
      13.964664804465713,
      20.06528967592687,
      11.932111431923182,
      7.918959637120222,
      29.541580595547586,
      7.783407427099157,
      9.901916360319916,
      11.896965988553093,
      20.05991911287239,
      19.307450772683143,
      38.722945329994445,
      8.056536116448507,
      9.895536362379158,
      7.233104336155521,
      14.641221839016012,
      8.44746400522636,
      17.198159291526533,
      9.629880958014692,
      11.690642610359467,
      17.31162081756414,
      20.189423032230437,
      8.784259771480981,
      22.879899529408338,
      21.909385787045103,
      19.943007399612895,
      20.041974850261205,
      21.36905285165399,
      8.23242568999723,
      30.977128970762294,
      6.730824504914481,
      8.238479781924026,
      10.522063380430067,
      8.006388246331815,
      14.071900199969726,
      9.052570332685917,
      10.380939797162254,
      12.747682279482008,
      10.341009603476882,
      9.0158341919223,
      22.81720036264271,
      10.376699090197597,
      8.832686861605746,
      19.618988080179147,
      20.383402066997075,
      10.30388507098247,
      16.16336780602319,
      8.745282915677121,
      17.831666915807926,
      48.37794964823425,
      8.62391981737478,
      6.578782354736174,
      12.506115864029578,
      25.207397046454883,
      15.305241174462937,
      19.521936226060266,
      21.636174377180794,
      14.48808842111942,
      16.664753696025294,
      19.327529072340834,
      8.579658598758744,
      12.926027866225784,
      11.964487169538593,
      6.2710932626450475,
      17.34243572295372,
      8.814587585670175,
      15.202652372087988,
      14.249761550556816,
      6.794035439022298,
      5.133469506112299,
      9.825130249958406,
      11.710091184156761,
      10.970413877832547,
      11.716770765417017,
      11.274494225317031,
      29.7916334441055,
      6.308864901207447,
      15.433255030743844,
      5.512078390779173,
      19.488623382595286,
      15.844173348192838,
      12.557390764774306,
      23.78957063216001,
      7.520850972910273,
      8.716478718300955,
      9.381632681732258,
      6.919244574692925,
      12.957668583221603,
      16.9823864734404,
      7.74735982687606,
      11.468960737842854,
      6.393700887586544,
      7.508252315740867,
      12.430433787999938,
      5.670544258580304,
      6.817312739911054,
      43.24744827949552,
      15.004738723600349,
      27.651230904600776,
      10.20388031222581,
      12.753896921689584,
      16.26939030506252,
      12.977046169405856,
      6.7902472532195866,
      19.395786369096,
      35.058932487280416,
      8.816626982027437,
      8.907861151913723,
      8.607353397206865,
      12.099127225908168,
      6.564563488628285,
      11.945292117285048,
      16.53556407589795,
      16.26129258054691,
      7.974256270823019,
      18.46201677499896,
      25.461403746625347,
      8.118318664462652,
      34.661086542131514,
      11.567988681052688,
      22.95286049728051,
      15.926928119219369,
      7.548179533768096,
      11.575830596513933,
      16.18155966273031,
      12.812706876037455,
      14.580119626469958,
      10.660954363632332,
      20.284976146191553,
      25.42819743657344,
      25.6675532735452,
      13.249775821241496,
      10.18880448698352,
      15.500117689199577,
      13.019054497344708,
      7.115356217786388,
      11.667767287897918,
      10.74668181568771,
      23.231868073555304,
      9.726985982325527,
      10.920855810493489,
      20.889184564423076,
      6.875332746796111,
      14.825639968487724,
      7.160103745698611,
      7.848728091836503,
      28.780761216107322,
      7.353699268793236,
      32.90651742738645,
      12.016925355416388,
      8.184910324828527,
      16.9799576266839,
      12.631094577667032,
      11.866797877928024,
      11.403287965587705,
      19.85815023640939,
      18.55652867422935,
      21.52810860780086,
      16.535282971851704,
      7.815999333451031,
      12.386241411360192,
      26.846054436431572,
      9.970666521857385,
      9.408222350439429,
      16.659938754526703,
      20.98211481285074,
      13.775372503634847,
      7.534462626843796,
      17.164292119319306,
      24.756510345856416,
      20.736473271288148,
      6.365783344259538,
      15.822976265244721,
      17.598430568322083,
      21.156798207347805,
      8.465839399092987,
      20.890892333967898,
      19.920576097215555,
      10.212225800875547,
      10.106189399182599,
      13.003190825277398,
      6.569748749018985,
      6.367569543175446,
      18.678421148652742,
      7.99410768333516,
      13.313680518499483,
      7.690149082420434,
      13.5440697177192,
      17.71060321845631,
      12.65012972318267,
      7.349957660983078,
      8.487587979982887,
      32.09100403456377,
      29.762427813899066,
      8.434826156043844,
      13.194863838983226,
      13.860151699240747,
      11.558528709001308,
      16.691045457164147,
      6.407128215807469,
      12.303810954756715,
      7.296648385200312,
      20.349681115864016,
      7.516424559830736,
      18.310809867808292,
      17.0322148145437,
      6.830835000574379,
      16.669556617320126,
      18.65365198637573,
      10.323136029465067,
      13.991335165662399,
      21.95385941078348,
      21.282661542821813,
      11.25855822226572,
      12.368235233240243,
      7.916163365332893,
      28.739709885462617,
      13.987206597715168,
      7.449072084629612,
      10.026066549040788,
      7.260433931293281,
      9.937091174886628,
      20.26483788662563,
      6.039222748627681,
      9.443314103746085,
      21.375223736324305,
      9.58983611234141,
      6.347695936138815,
      14.009981123982708,
      7.764136672588909,
      12.122609592810791,
      7.819349034626477,
      18.074397261480396,
      19.806748074212614,
      18.763524968946953,
      6.313778051221072,
      7.20309347581899,
      21.99411332542671,
      24.836544714730678,
      24.224041887615034,
      12.8031036426475,
      8.560653914838563,
      19.423186333918547,
      13.426273654975041,
      11.877264921045073,
      9.980474047453741,
      8.872368499846653,
      5.358053098726876,
      12.05809115748452,
      5.952357577901552,
      12.19712742236782,
      22.072320056143116,
      27.826838053650167,
      7.24572851838311,
      21.339288223747538,
      16.413253718447923,
      23.376105346454413,
      8.183417614474621,
      22.527775999044316,
      29.59943158706675,
      12.238183741904164,
      13.084277675317209,
      10.269852484568933,
      9.772075833983854,
      6.341459787053847,
      7.259765031572591,
      18.036486806792734,
      11.54217818861577,
      6.179654328394392,
      18.978962829735163,
      15.446251624415911,
      11.417273057354345,
      17.064892218770506,
      9.51681139934384,
      9.999933979045467,
      6.419531856949275,
      29.27377795014789,
      21.217135854624754,
      10.122203603563996,
      15.68645950188296,
      15.637726823515703,
      28.198949195377,
      16.15598112244428,
      10.9922713481046,
      17.584184988124694,
      25.85561553701739,
      23.689151676486723,
      15.097794351680433,
      15.498027811203551,
      7.551498416359649,
      21.01787319152563,
      36.70518385002122,
      12.897810581271223,
      9.348198936776928,
      23.55202958649536,
      10.54923294099261,
      22.68618262131628,
      6.841038422564235,
      7.026133836946505,
      6.465113663557436,
      13.446381670416768,
      11.102829886677036,
      9.596693052786241,
      7.889234827288637,
      15.30804502540877,
      7.386026157246187,
      12.451110947253579,
      6.083193138771451,
      6.41070409233304,
      15.588780594281372,
      8.175925376842283,
      16.41948096154389,
      13.13322616016676,
      24.68610366463393,
      9.552692955136957,
      19.54311737152151,
      16.539785933914285,
      6.539585209760307,
      6.193403408515763,
      8.89801639488511,
      21.119814353375407,
      14.313732978630346,
      81.79699551615977,
      31.84567935265996,
      13.312550293712665,
      44.55653279218336,
      18.90087522878668,
      10.013314114191575,
      10.809092664213367,
      12.742418533515067,
      13.718874626593355,
      13.501121527214579,
      15.689897089297277,
      31.247932499406556,
      14.9905605031391,
      15.999175129799296,
      11.481142050455947,
      18.6346556732136,
      25.53808744109576,
      6.154562399386821,
      14.163772402688027,
      16.737180512229678,
      8.30203394311569,
      21.356156001221674,
      19.022894492248614,
      8.561753592489415,
      12.132050553651377,
      26.429558446071145,
      8.098233311588908,
      7.6164911026943445,
      8.06986772343099,
      7.161426287404845,
      17.40531573636735,
      13.175547236824386,
      6.8833636431228555,
      12.183571752595304,
      17.135296086627566,
      7.294726010676586,
      22.212538430581045,
      12.850052281968734,
      7.1510717285654115,
      11.929318187212575,
      8.60519022221571,
      12.072217185538774,
      20.62060149855005,
      14.603705464733649,
      11.838953050251348,
      17.323935485743075,
      12.2827205268567,
      17.611637244592195,
      7.11513755310049,
      10.42102595754939,
      10.09766051531231,
      16.321029976634218,
      14.405952955357701,
      36.543907627782005,
      11.226956974380636,
      16.997620605844624,
      35.87959026963657,
      10.019694601359479,
      13.066834709758881,
      25.60863585658105,
      8.620926961211829,
      10.086954578094742,
      16.594051284209662,
      8.530469180165412,
      24.552154493869313,
      14.31920842466583,
      16.805374460699355,
      10.216055572339744,
      7.700082567731888,
      11.972242758297764,
      7.316945873636423,
      17.914378856947796,
      11.984010977864006,
      13.844469267963422,
      24.12865768357769,
      13.386258447403709,
      18.675465412371224,
      6.3030138215223595,
      15.467235386727943,
      14.913795026891748,
      6.551519783604738,
      8.586584829840554,
      8.626590348424967,
      19.923696177788177,
      16.786639368534015,
      7.611686844354296,
      14.584179608981167,
      13.382562282221208,
      8.57097592577519,
      11.025872670674085,
      9.957041039849624,
      9.775153461007287,
      14.549131126624275,
      14.271245679021362,
      17.662123622655308,
      17.85315512166741,
      16.51594707461532,
      15.968228015915999,
      16.79199061922798,
      9.196315457237487,
      6.501385845578462,
      17.41729991379211,
      7.493286000186006,
      12.352868288979373,
      9.599814872241422,
      9.289645711001056,
      14.009553661163409,
      20.83759849159344,
      25.237738592222946,
      15.89992859030958,
      7.63120126021715,
      20.556797407245664,
      21.085219820167616,
      11.308268913293654,
      5.866377833556585,
      18.409810508574914,
      13.1335069958153,
      11.814829209878946,
      14.65912294565523,
      18.566426474472635,
      28.073652207843473,
      21.32709661234078,
      15.04998308112558,
      12.232773516490123,
      25.260093278290793,
      19.585688842362103,
      8.295210350275875,
      13.597720618971064,
      9.711586057876362,
      12.043852441325646,
      13.661195312953529,
      6.914241383080818,
      22.000966218655403,
      11.76863692913386,
      14.313044835274413,
      10.08563596230081,
      15.429749411761604,
      19.533727845798577,
      15.592172028818455,
      7.854325112042732,
      18.320201069497493,
      24.49681528353429,
      15.875463256523854,
      6.652202336926851,
      26.7480359812832,
      8.441163677250362,
      18.933063411115743,
      12.018803527608021,
      6.911631206015555,
      18.059312668250033,
      7.193128738265982,
      24.200642377995987,
      6.66628914295279,
      14.363895547251389,
      15.752769091788396,
      11.165598766732318,
      11.950084229771033,
      6.992705088025485,
      12.786100176061854,
      10.825925294531173,
      15.67656533562944,
      12.767134637625201,
      6.71622954529275,
      13.02672250907393,
      10.970007516596445,
      8.004548409671088,
      6.474262222991271,
      6.690154605875496,
      21.571772316975288,
      22.711736383232097,
      7.965005476171227,
      21.56439630969697,
      20.405047650644033,
      9.288923166519375,
      11.969066957372139,
      6.484720488543407,
      13.514224723492166,
      9.440422908796585,
      13.813154173413686,
      10.062467499614918,
      8.513215025179834,
      24.399095493221616,
      16.110695576591446,
      13.86433329713511,
      13.06623309337496,
      24.735867469696753,
      15.37783580327135,
      14.951989926923597,
      20.30512868452026,
      9.088680686058176,
      10.11194995751208,
      13.97722792759435,
      23.604170423937095,
      27.22796419830856,
      8.280269426605493,
      15.67581823376642,
      18.70080344150809,
      23.371552912462416,
      6.7416398197958385,
      7.805999679453817,
      23.269306909955684,
      6.829771904779962,
      6.298063461562061,
      12.717997705476636,
      29.599082117936902,
      20.77025324542893,
      7.554141802628168,
      17.398490480567002,
      13.74919105639402,
      11.943117808680949,
      8.596933510942259,
      8.70125373562951,
      9.263470802992886,
      18.528460543179335,
      12.666706408685084,
      25.21407307488175,
      25.738431439203254,
      15.675568360996873,
      9.198380048010078,
      31.99418013567883,
      13.927715377491769,
      12.758678146683073,
      6.6828990557426176,
      12.448563195176407,
      19.468588146601427,
      8.789374182286434,
      21.743828086950465,
      7.581518609990831,
      26.720897941578688,
      19.754043990871292,
      6.804760834371253,
      17.296555867375897,
      8.816298316747712,
      8.220372891349877,
      24.046460276628675,
      7.21473418226508,
      7.3823913115157875,
      6.986969754244916,
      13.95325838937081,
      6.536278066962355,
      6.42955539820447,
      7.520876920929019,
      8.985347632018295,
      13.617092515951029,
      12.767642746550427,
      16.370787559402583,
      6.5559693718018455,
      20.809621829042836,
      9.83349329765711,
      10.150442078375752,
      13.12865920539822,
      35.14644310161592,
      17.620185674486834,
      15.855405315376924,
      28.053806404517783,
      7.554130559944879,
      13.377185027301786,
      19.578372246577814,
      7.711007083814178,
      22.7124167531445,
      10.078563330341813,
      18.632531417724138,
      7.7479544254248705,
      9.034210901860517,
      10.13981444219786,
      22.10380745380613,
      23.64219099858997,
      12.196333523839582,
      14.274988206184444,
      17.241247953403807,
      12.793049704200302,
      20.850919686459182,
      8.074684489778397,
      24.033283468450474,
      15.012535771006654,
      40.127632573934335,
      10.075954173987673,
      7.625272171765575,
      20.03901598761547,
      8.612455349468188,
      8.548730494654583,
      20.210174597825684,
      9.878078645385887,
      15.020244207583497,
      20.439510028119052,
      15.396224464478008,
      5.252692837440093,
      14.999349857204402,
      14.386598551983742,
      16.252511339988274,
      15.854186082628631,
      26.128651286668305,
      12.44700076989322,
      8.754301649370486,
      8.006559619360386,
      14.11626621993967,
      17.60281177747888,
      7.897888640320446,
      16.02165125404876,
      21.256379642784484,
      14.716988436063161,
      14.839650472319892,
      17.935983716651513,
      17.037339496985037,
      14.504085991060972,
      10.177617431167656,
      15.082823542588633,
      13.675673251659632,
      7.454126313438511,
      7.226356604274171,
      21.39800069699177,
      14.237569795931208,
      17.95141819962822,
      15.455492520378609,
      12.147740636163439,
      4.883515110474457,
      6.514776034417123,
      23.158803755054347,
      20.255059616541622,
      26.014101029642983,
      12.713699319657907,
      22.272868738556006,
      12.8703898386592,
      10.988248988471367,
      7.557381135999332,
      7.216199089657662,
      7.348310908803129,
      5.882759724867484,
      13.41008479439458,
      11.611474625151427,
      24.933669624326036,
      13.229874817489327,
      17.68571518062429,
      19.40240626420909,
      13.269467134454933,
      14.822307424734046,
      7.590359558508289,
      7.938437871096325,
      10.768858719281747,
      20.68485820986282,
      8.646593266984052,
      30.636004036439076,
      28.259662907375926,
      15.359334201912873,
      17.446747242637247,
      13.83783941369374,
      11.426560553148134,
      9.135401665201304,
      9.72514215959042,
      7.879105125574199,
      17.29891686024298,
      14.915518571916484,
      9.325404551404564,
      6.9768139400021285,
      6.421887823653297,
      20.0246062954544,
      18.119800998462196,
      11.171259455747292,
      7.2934789970579175,
      29.7874710761511,
      16.689656809266666,
      12.159425869665055,
      24.564827706698722,
      23.206114150658824,
      22.606326163608983,
      23.126460356664264,
      13.641632781312294,
      7.801410529517207,
      14.190596655497115,
      18.60768122606193,
      21.966817815932007,
      23.028665296987946,
      6.981122405562449,
      13.203069847368461,
      20.912866878476528,
      9.767712337033542,
      23.883895471427387,
      5.650544303714572,
      15.280852524230626,
      10.479913009337865,
      25.390947979603887,
      14.582316479304748,
      7.506346700912049,
      15.749781947195595,
      11.630875918510739,
      11.164258531330095,
      6.5675623488848816,
      7.782069754215198,
      8.830494822866983,
      17.72093596208005,
      6.9389732751810875,
      35.21616523742396,
      29.487740416136816,
      11.191970244744489,
      22.057623013374354,
      21.09264048409168,
      11.717293994332728,
      7.944161892743946,
      13.812146486293416,
      19.591092151368468,
      25.862613974280862,
      9.42480902042751,
      9.92015971080968,
      10.93448815846674,
      6.869419748375216,
      17.33736469281698,
      22.65698241203695,
      12.273667323552301,
      7.830558055027944,
      13.619951580132094,
      12.746983396023245,
      12.822185230839644,
      15.453031361511902,
      19.425696583648516,
      18.47383610738525,
      25.410145624881586,
      7.042375171845747,
      8.000854817595906,
      20.600844162781858,
      6.937902144171917,
      9.98618213288324,
      24.931015162535243,
      16.389802301860826,
      16.776741158985118,
      7.008315458401218,
      8.646803154080787,
      7.397530480160771,
      22.118833585746714,
      11.225908559064028,
      11.886769179464745,
      22.756883998735727,
      10.0137192591776,
      6.330718935152636,
      16.657483344034425,
      18.561726434330172,
      14.154736588062681,
      7.386206521628581,
      9.924212955047853,
      12.747664255186796,
      15.579527187510475,
      7.817014418920224,
      30.431565574908834,
      24.109240923794196,
      18.23782342576315,
      18.457220821930512,
      7.72493282731938,
      6.7564401891335155,
      16.369605089818222,
      25.81078637580623,
      14.410571285633605,
      11.237135501133817,
      18.474283817905135,
      15.565177131047754,
      6.488362136614125,
      17.585754045100273,
      21.250237666444345,
      8.773563210029838,
      7.679415704867317,
      15.078245538189982,
      21.373961714153086,
      7.2462590402979465,
      6.048426679860514,
      7.809849081847567,
      10.349273040373706,
      13.871531999107084,
      12.259914107812264,
      7.390745236614779,
      15.498800513067588,
      11.806220586664137,
      9.580804786055207,
      18.151468918762966,
      11.210420798130103,
      23.016700927219347,
      16.296734226081192,
      8.953123422584031,
      21.419377313901098,
      6.948423430095347,
      12.036420242951491,
      11.141138525451188,
      26.055994848267073,
      10.72133131207842,
      17.890489946610536,
      11.550069970909071,
      13.344561442930525,
      14.909848202388664,
      14.181473992168295,
      12.072642215021528,
      17.060989014157897,
      11.90976452509556,
      12.993914740804005,
      12.409735405108515,
      6.465614831221844,
      14.858546950578129,
      19.71229480646575,
      11.996071928318713,
      7.277601721316519,
      13.483299625134121,
      14.924196347432611,
      7.797840177714461,
      6.885714671709929,
      18.15311242282971,
      18.804141331781832,
      7.629947805259807,
      13.520851212705502,
      14.715366656110447,
      11.102066438172658,
      15.278451831428898,
      19.149372746069368,
      16.079641362616552,
      15.641595677817627,
      21.723203220716012,
      17.54803233494738,
      6.618666851838892,
      7.92923088128289,
      11.366920258573304,
      22.198888262186024,
      25.74766665876157,
      15.818165469809058,
      12.882748214984261,
      15.006609206663205,
      6.6752364131810955,
      7.197784871778695,
      17.177591912491465,
      17.299488901118213,
      9.942521069256198,
      13.574523209512792,
      17.31995514638979,
      8.446006024539518,
      6.54204468867287,
      12.803695425349986,
      17.55811150745516,
      8.021158982615809,
      12.065777648987954,
      6.65217526040618,
      6.966831993474289,
      16.30896312562885,
      9.760056683147779,
      13.127778933609099,
      16.03727528030555,
      12.595869754789774,
      15.03039456992302,
      10.238611025097478,
      21.993683274750197,
      15.595815685298193,
      9.631293106116784,
      19.894420545899056,
      13.56222242827701,
      8.115822469262799,
      30.005180750811263,
      27.67465312612599,
      16.977754716454346,
      13.785633114271132,
      14.246180775919969,
      14.050822925538252,
      13.592029245991073,
      10.660371292986344,
      7.445032292260732,
      10.557205137979569,
      14.479883715694791,
      12.540903343361347,
      6.09717963274121,
      19.3742977607791,
      8.36537739068739,
      9.485191103615605,
      17.44396677312055,
      9.816154121623677,
      18.654595322910037,
      18.197363135367873,
      15.330287843593387,
      14.133558171103797,
      27.23324809967203,
      11.306438550525312,
      8.184510090866564,
      22.283976140111175,
      16.566057402255222,
      7.19630528957178,
      9.25948459761427,
      9.746391370918944,
      15.20723013029081,
      8.227041183452991,
      14.177986257435068,
      15.652753544900174,
      14.92159811268636,
      12.63569252581381,
      21.033532580534814,
      26.80738286839708,
      6.862123562424773,
      11.605884678178201,
      22.770113863631053,
      7.1063938028769,
      12.331039064144345,
      19.510005887939784,
      24.283565168156443,
      17.889826699489728,
      17.9896177981819,
      16.411268487060127,
      16.067164046068097,
      25.06314732067946,
      23.4685989256005,
      20.051547285135683,
      7.037653995670866,
      11.77383503049716,
      17.393809907262266,
      7.414454198227194,
      17.454285858997938,
      24.100180676571934,
      14.597437158799115,
      7.392348723771064,
      7.364992372333135,
      15.248283203209862,
      21.246174917932933,
      6.918816504050481,
      12.19476156071677,
      21.960304522627393,
      6.599428911734053,
      7.67340588686295,
      16.786006843618832,
      21.498059084970915,
      10.849721302674949,
      22.8122112897705,
      9.292020691281829,
      18.964067054403692,
      28.279920910544313,
      9.938477597700903,
      9.052531922501418,
      20.06939267682364,
      19.01389673459042,
      9.183288390140525,
      31.388649036822198,
      13.91581632787323,
      17.07417215758318,
      7.905988878978617,
      11.019493652300008,
      16.41696856781737,
      7.962551457509514,
      7.154823696281164,
      11.30070024945517,
      7.7646918433920975,
      21.803679852766752,
      15.839174063188768,
      16.851634012372102,
      9.133622639550268,
      11.059555903589658,
      8.33695510069399,
      7.746612873994208,
      12.675180022498933,
      12.0980434916573,
      13.350487324642506,
      8.041531667930478,
      10.159432649977523,
      13.767706994589952,
      17.40594671475757,
      17.408404862498084,
      15.885390749538365,
      11.643969158092327,
      15.680202193037752,
      9.661759947702649,
      21.03860723747371,
      7.619303198590187,
      7.117330814682022,
      15.203573792351657,
      10.844765927573055,
      20.607508507157842,
      15.261107811228985,
      9.041192728730675,
      15.506561949858568,
      5.83132903626197,
      8.223414084524329,
      10.114680234380776,
      7.245498384706276,
      19.346791140212165,
      11.504653089274871,
      7.413232723554034,
      20.19615053015123,
      27.889040605836804,
      11.861251405903346,
      19.684458814995445,
      27.606776170911598,
      8.033267061209568,
      12.836967903131937,
      29.973769928294058,
      9.002821543831166,
      21.83903051358458,
      21.11103380379567,
      12.43131473217129,
      13.479769818602529,
      11.923867497015525,
      11.217810318895236,
      15.658092742757065,
      14.145300473815949,
      12.506120033837698,
      7.931487645595341,
      8.618185638559357,
      20.304067926607626,
      7.866082407682167,
      22.85067703817656,
      20.802505200414586,
      20.82026880799726,
      10.895269120346262,
      12.465931867094843,
      19.560972004292335,
      11.348019358267036,
      16.462812158797455,
      9.885374250514351,
      13.618462677372806,
      13.880738529053016,
      8.098386905036405,
      6.7755218042505225,
      18.013137572185386,
      19.743422060258162,
      15.309546146428374,
      6.573795291402562,
      13.93243700098098,
      18.130989676923328,
      26.38095086552858,
      7.071276541675529,
      9.51448081065665,
      16.731378546525697,
      14.569332440057071,
      6.674286408014561,
      34.16373866551997,
      22.33230626223446,
      9.866905703867962,
      16.37412532287434,
      16.405170640656614,
      14.455603236158577,
      21.869028205758386,
      7.132662123353932,
      7.30127350210557,
      24.60351103132052,
      14.226713527818111,
      29.279777625787634,
      17.686328466570558,
      5.591321295297556,
      15.702376728334466,
      11.087801515809797,
      12.187304353906496,
      7.194552704242114,
      10.054186508737542,
      18.01370102730916,
      13.277217127153703,
      12.331439224296432,
      14.364421499411447,
      20.03441818516753,
      13.062172024634025,
      12.727205201542757,
      19.623447302593988,
      8.357082069482843,
      22.231828974787117,
      15.492659831010558,
      18.10562276164007,
      25.804408555601643,
      13.919886211385013,
      6.820467535434623,
      10.726369767813175,
      7.922738874268197,
      15.953291332529659,
      7.129717548901568,
      21.19890457551118,
      9.768807689352268,
      18.834105592432604,
      22.96320811524642,
      13.411227206952331,
      31.058629162089876,
      13.83762919320221,
      27.580082471054318,
      18.22357760100185,
      7.299986306784875,
      6.965031668045043,
      16.83945774326994,
      14.037799858607071,
      6.362651281590568,
      25.05254778434221,
      24.690455470540858,
      6.391948171106458,
      31.88261300899518,
      18.496875012215835,
      41.04044661188003,
      18.762775028234685,
      22.90788488309454,
      23.357132827887597,
      13.41500390638061,
      6.375826250016754,
      8.512572689291037,
      10.073414551668078,
      13.379815578046,
      7.207650227765793,
      14.384632953470597,
      6.917244468324772,
      15.47066176898118,
      6.717807069632176,
      16.3883640256867,
      11.224906741669523,
      9.725969278829153,
      26.81951100841479,
      20.084935544170133,
      18.36134127765534,
      8.610788805363027,
      21.002592882447793,
      9.237077547653131,
      5.584105922724306,
      25.0924988608165,
      13.789085938765947,
      11.742940808462365,
      12.254490628413244,
      7.2103193386638305,
      18.48700233383366,
      7.282693334490445,
      9.848654496397113,
      16.53991012369008,
      11.967238695257723,
      12.005609216036394,
      15.528194875070438,
      7.641417218721479,
      15.28804851169156,
      24.733751107955147,
      11.193284909081038,
      13.588721890877277,
      11.569216858775405,
      24.44557398289608,
      13.522554928506674,
      12.521530844319193,
      29.457292657725485,
      14.565889891810917,
      9.786131370446782,
      17.71840797495596,
      27.21690803297763,
      11.316413000450291,
      7.332978194538146,
      12.592523209812073,
      14.795871866106447,
      9.236913990402014,
      15.67221044126767,
      6.9675468037858215,
      11.477535145741376,
      7.330494473199892,
      34.54256244893806,
      12.649472920930561,
      19.20119567196758,
      23.334794464801682,
      22.431537745592923,
      11.561692942198604,
      16.264565793183788,
      18.07791306563031,
      14.79115797319736,
      22.393320648624144,
      14.61914277031365,
      14.722552226212883,
      7.703951915497914,
      11.942439361729345,
      14.631545690677966,
      25.915076867715236,
      10.179712415875379,
      7.324134739880183,
      21.606777846985526,
      11.054816718288983,
      13.746225861409531,
      20.136401477315943,
      16.75262215532374,
      13.094573107758734,
      11.711169147293774,
      11.52046944124405,
      19.315129474191654,
      9.23211458919506,
      6.8141271356764275,
      21.271051311161415,
      7.44062004068279,
      17.263897466596212,
      14.277708327466705,
      11.321941171771943,
      7.631677874199118,
      17.9940755462362,
      30.603233234495132,
      11.43625908602846,
      8.892830590740239,
      30.16575828412368,
      27.21869417067558,
      26.129425148631313,
      6.738073229281626,
      8.848707772149506,
      12.746281603301005,
      11.657335667094417,
      16.793864580847718,
      10.922480104719746,
      11.43429534167067,
      7.4687277642182295,
      15.152370117125301,
      8.969984217334222,
      18.16446723983749,
      13.27229834308291,
      5.462382771987352,
      12.352110464653137,
      20.1631329575269,
      8.966662960601447,
      21.79178575255611,
      10.80959449611278,
      14.671981794733238,
      15.556132897470102,
      10.298219023277703,
      20.294639210987032,
      11.953065379111278,
      24.946518635358093,
      7.54340871204245,
      27.315504497487524,
      14.572348079729894,
      8.290830868286097,
      15.611237336056988,
      16.639185093107944,
      19.835813552149162,
      12.74322970134562,
      32.24257132446944,
      16.545293577905007,
      30.469076403130735,
      15.095120193643412,
      7.300213804405076,
      10.132134992065916,
      8.24869566314841,
      10.875961913398086,
      15.72086497279054,
      9.382965640920867,
      29.267227680539555,
      13.072827444273743,
      11.472689289207826,
      13.053267427348544,
      8.318536534649628,
      15.975232823012314,
      19.544308302212492,
      17.09302758185852,
      30.693369786612926,
      13.831914082500258,
      21.24055951430504,
      9.881736189819383,
      11.311630401954142,
      12.691088772558038,
      11.86306658334152,
      10.902344324575994,
      25.747036154446665,
      18.325009593910256,
      15.27621023592529,
      12.45655906462821,
      15.055015816585318,
      9.724113761510342,
      14.350461921702571,
      43.56201202155529,
      11.653651157487309,
      16.117985458214218,
      10.238927690033838,
      12.569036449450875,
      14.206377645636488,
      10.254940730687355,
      16.966508539569126,
      7.230135675910597,
      12.22745286642486,
      12.208391957477,
      7.009718346649303,
      7.450965383818389,
      19.95865097979592,
      6.940454116909115,
      16.902493528312714,
      12.212441728430928,
      7.874725591681101,
      10.459453005264093,
      13.139463121040714,
      8.371060415270572,
      25.80286783682731,
      7.378265763384228,
      9.88055793893025,
      24.814044906415262,
      15.712863563731661,
      6.313092949051871,
      26.070295291998615,
      16.76458254783208,
      14.54931148338491,
      8.897941866690456,
      13.771909064356691,
      6.448695811908677,
      7.205210578131472,
      6.756761828462017,
      14.023895831604076,
      8.327622864259654,
      21.324335623421383,
      13.10180268333986,
      11.24461113799421,
      11.372982807860026,
      17.853048150185884,
      16.778050469566903,
      7.589954441584362,
      13.463700911277416,
      31.509510978302092,
      9.583298553429296,
      5.635147344103366,
      19.091723629203383,
      12.51949023278039,
      12.048747813133149,
      9.12628861689056,
      15.208317571454026,
      15.875238250083953,
      6.286614594391247,
      10.2313400072402,
      15.165839120677498,
      19.986270571710136,
      15.019848795916607,
      17.287954532425996,
      8.1237519040607,
      7.27744074480734,
      9.0170618479132,
      15.804221353175684,
      8.088942617260669,
      29.216398026844995,
      7.9796311454467554,
      5.936570354616507,
      17.160690377375406,
      19.179128681992797,
      13.287864888720344,
      10.31559255726608,
      23.917570962787114,
      17.15335512214239,
      15.908962872881883,
      6.591024390935877,
      10.340618073673408,
      16.34216232404261,
      20.794957848297773,
      6.832368564153651,
      13.226152701657147,
      9.527215994881844,
      11.702652846686224,
      14.905617156635957,
      16.659419844863283,
      6.2709444066417905,
      18.833857916583536,
      16.95972719396821,
      11.397647277517722,
      13.11347855043015,
      13.998872200588508,
      13.248944315396672,
      19.16516713527114,
      6.763254631811464,
      15.19797316242285,
      21.790322137032554,
      6.726253195715379,
      11.53127717723434,
      9.842782134529298,
      16.09816741514581,
      12.611602051283906,
      5.951829398663531,
      30.948785409743138,
      6.371277870294636,
      20.388791640898173,
      18.757855303906403,
      7.8626656313713035,
      13.576326420218043,
      13.091142047487176,
      10.387209954033043,
      11.35103678135488,
      14.398623921140414,
      14.87872971096916,
      18.40549233179078,
      23.746301122079103,
      14.93019079761923,
      13.879875803243452,
      7.640875798773958,
      7.578786158362848,
      18.507919534594752,
      12.720356029231729,
      9.293503509212062,
      26.003138921307055,
      5.934560030722477,
      20.635883401870863,
      10.518405821938078,
      7.400072933149128,
      10.541320220811754,
      12.380287177596509,
      20.210767176905595,
      15.666830161375849,
      12.530046866144097,
      13.799232644691061,
      14.960438020262522,
      14.881351011855967,
      7.038734936011589,
      15.106988728548462,
      9.656525426493523,
      9.941601025725737,
      10.016714493032426,
      7.545593118138463,
      14.398593398841115,
      18.69230012423008,
      17.180937410459435,
      20.96667340031712,
      10.23563371876802,
      14.058158310554834,
      24.511185613701425,
      15.373824698282629,
      23.477021300359798,
      8.508137630577314,
      24.638864353385436,
      9.45766916270317,
      16.140026045832656,
      15.235552409922253,
      6.58998342314034,
      17.676685741807557,
      9.516260408961537,
      18.798976078741397,
      8.470906457284531,
      7.143790348883616,
      9.413783743876175,
      13.290466565203884,
      14.03537563407243,
      19.676711198629423,
      10.70985379535864,
      26.327080782589295,
      13.08751007255644,
      16.715501187057676,
      6.835135974862038,
      18.54245030218971,
      12.002707658877494,
      6.1773211410548665,
      7.430771369944873,
      6.224975176779528,
      14.696963249762929,
      23.608227912371746,
      6.62176200000798,
      14.77483153420053,
      16.315071700516068,
      5.476495229320999,
      6.018155545536751,
      23.50463746439566,
      27.495408391363107,
      21.363582471216002,
      21.477018486252916,
      17.501836587552916,
      14.012592514055257,
      7.370915109248485,
      15.975709059313564,
      15.901324695014413,
      11.273296668199045,
      20.259259118008003,
      21.31052862304428,
      14.853707796293342,
      18.059538518466745,
      13.22715958808932,
      14.085580551850628,
      21.754571724669137,
      12.16582173347407,
      7.489678444807752,
      6.883343982542249,
      24.245396569106557,
      15.853655125556328,
      9.175507607511285,
      23.87261206190173,
      13.189582759288779,
      16.522267440453962,
      20.777126389829846,
      23.479046872846194,
      11.539277333909062,
      9.778514822275866,
      36.17334384321258,
      13.607306384330169,
      13.872709420983176,
      30.478694549451532,
      13.266161835556733,
      11.828820444543915,
      21.936884796441475,
      6.355057499447002,
      15.046878088801183,
      13.49421751297674,
      9.33157689596493,
      7.559841300983936,
      31.421751604520793,
      12.379103743538561,
      12.174734147606845,
      7.703052505621796,
      12.737736536387672,
      8.43903576664292,
      16.625799781081174,
      6.701070015892327,
      7.778090816157289,
      6.667147846134462,
      10.840101063388628,
      13.210401274224134,
      16.5516449689366,
      11.636799968713234,
      6.045634110245247,
      8.274687927622894,
      12.51753366466061,
      7.473384184199606,
      12.58802552467521,
      17.576265649201613,
      11.694528732422317,
      12.315731839576541,
      6.302045148286844,
      15.990173740786076,
      16.679139834096237,
      23.38387692611435,
      22.175407671132213,
      13.973658178100298,
      24.818415349908527,
      11.630667572233081,
      19.74949023650773,
      9.885326139177149,
      15.169673650086747,
      17.884860034286667,
      15.227685756994122,
      18.707509061990013,
      6.218372162171386,
      16.202323268655867,
      16.189717194874085,
      41.75075387715429,
      30.218460098745137,
      8.345617029548817,
      7.734082955696071,
      13.019229923798303,
      24.94893695760618,
      17.172777933857205,
      12.527192017999141,
      7.2723236206857225,
      19.95259816126124,
      5.90155119635242,
      27.1156494986989,
      19.504651756449967,
      14.19437409569119,
      19.031285962589685,
      20.232847938849755,
      6.282840160959092,
      20.937387246830042,
      6.568069023506094,
      13.812896743116545,
      7.970395540341798,
      10.182677416631714,
      16.512778607339484,
      21.5685123703059,
      8.86192066218658,
      6.95357734534409,
      10.682599425367426,
      12.649116474019317,
      20.93308260932377,
      8.341276411361456,
      26.13482314085992,
      21.32968754427191,
      12.378497897790481,
      6.171740672610593,
      30.333893825523518,
      24.61191327932789,
      15.987136974218977,
      27.623571679594935,
      14.486993349853494,
      7.8848572366733665,
      12.149796362504606,
      26.70107007334005,
      14.34587033534601,
      18.79029451368199,
      6.692297536587139,
      8.52768046458331,
      14.598074059131537,
      13.697911414435415,
      19.303679119270782,
      19.333059115280125,
      6.948364208155974,
      10.668768599573099,
      19.11642097500161,
      16.707669195596377,
      18.575269725944334,
      20.341718273063925,
      17.7929378806036,
      8.739523002304665,
      15.834239312454491,
      15.492346698120386,
      21.16728261148263,
      17.477879432638282,
      26.588575165182643,
      17.740133691890904,
      7.073466159167245,
      15.376256681692375,
      8.834146570315358,
      25.390400514201374,
      17.968757453004148,
      14.432860928007306,
      10.667138169423058,
      14.684152578763689,
      7.819561231506012,
      12.598564695454725,
      6.824850155793741,
      11.162661003310864,
      10.381390433751164,
      8.31003636195129,
      11.969197196062105,
      12.601640152462755,
      7.661821864282009,
      14.742570759314274,
      22.117650083588494,
      13.838000423676501,
      14.45645544770324,
      17.039953793214845,
      17.527948590768354,
      11.443565055206442,
      10.11453987528068,
      9.873861219296225,
      25.710575720118925,
      14.698398341312625,
      6.401541284610655,
      15.594631556092736,
      21.518420710275183,
      15.716611904829236,
      14.281977087184224,
      15.430978151472477,
      32.43964674260132,
      16.316469814804265,
      24.17454522010709,
      9.8330785802304,
      25.18998816575868,
      25.51263627921146,
      7.010395645397637,
      8.027164109735585,
      10.341040087193173,
      7.441595607865836,
      22.489479830818578,
      12.563091946377986,
      6.242163937238916,
      11.886815007253244,
      15.755964398091667,
      6.301505069470591,
      12.89363043203923,
      15.331536336268108,
      17.336352320257852,
      13.63942996093925,
      10.27482945363074,
      11.797528208933961,
      13.402354319848035,
      12.191922888208627,
      10.39568544961905,
      11.894884328154061,
      15.925288402432283,
      13.67034182834268,
      8.842316424337865,
      13.337712938775145,
      12.037768171480375,
      18.481682201462718,
      23.986747724646193,
      13.402700017960903,
      16.60976386967785,
      6.786272637024786,
      8.035913441916623,
      6.061769533375318,
      7.447306238234239,
      15.57898236661672,
      13.648293254616295,
      11.661270191831846,
      8.360122058903261,
      18.89498534189676,
      6.83748777719497,
      12.48694591798456,
      7.986724656600803,
      13.254353388718924,
      21.63700306182031,
      12.738527927824515,
      9.23879925953026,
      13.343293489375666,
      7.2936778265775155,
      21.56830977144208,
      12.536806295805984,
      18.5029050090255,
      8.917920571877842,
      15.875403171248944,
      17.280904839279877,
      9.200407672572592,
      22.128434927346746,
      19.0847021196427,
      14.643785254746106,
      6.192490363509855,
      11.04514918911644,
      13.43185105477681,
      21.690578152259583,
      10.755461908943895,
      12.616198308873829,
      7.126846862183639,
      17.376380911964063,
      14.170233892635753,
      31.71733086026615,
      6.929946821498661,
      7.737249719700267,
      5.808331336377118,
      8.717183853680828,
      18.483714864693134,
      21.683967419697186,
      8.364045496904426,
      15.215902976263987,
      11.17160174111168,
      22.14885795765086,
      27.00299460634061,
      9.166293424985984,
      6.616109476837781,
      13.58421023317174,
      16.58488092384798,
      8.786639622105147,
      7.556750197396925,
      9.76499920134021,
      19.826296573175057,
      8.549315171753475,
      9.010128904830722,
      12.129935537375903,
      23.294917618735237,
      14.398668291008645,
      11.344851559669518,
      10.254141675302781,
      18.346866845666412,
      20.621184525536314,
      11.191834824473911,
      35.07717581481088,
      15.273736856998783,
      6.940239105354395,
      6.585312499373609,
      8.323575959698642,
      17.96670403869645,
      19.85854354432805,
      9.651548910942275,
      11.87248312351419,
      12.807931529962373,
      21.659718223458718,
      10.56312602917496,
      12.749547919492525,
      7.782176365301342,
      20.65344620003404,
      14.664932421237795,
      16.546534880520493,
      27.574032271353303,
      7.3626527869031575,
      19.660477846670446,
      14.85819053132203,
      9.665243787378396,
      10.569410812953793,
      6.743245174377151,
      12.52061932037743,
      25.69056304077214,
      21.166688110221887,
      11.785036373215974,
      25.984636576464684,
      11.258146120200689,
      7.801151776791465,
      16.893481496554873,
      19.000776751486427,
      7.604347273633421,
      10.717031387210866,
      15.958389933273596,
      9.092738835841175,
      15.663608912322301,
      14.101649041864349,
      20.952299641417966,
      24.024530221315118,
      20.553235491630716,
      6.664579125498264,
      9.855858073035682,
      21.622254778069465,
      26.553306316127426,
      20.93991068936366,
      6.133460316492409,
      11.596865181125331,
      7.356918456530147,
      7.009976643457832,
      9.805442684802962,
      13.438464756130093,
      12.177822756195654,
      7.300665618891026,
      13.941209441688287,
      12.285736305028484,
      9.319623140062244,
      10.855806786451591,
      7.036105484243176,
      7.951420416220625,
      19.739518853875847,
      7.933509330061628,
      20.959724553966474,
      7.453953014180593,
      16.636336502102242,
      17.15741928041674,
      16.01367157260183,
      12.492939528572649,
      21.21091214651342,
      16.28680545934562,
      11.53275772489151,
      8.139258421530641,
      11.41728403918093,
      15.703901268921157,
      14.602892022198576,
      6.749524917164166,
      12.298912009858523,
      16.128258741956277,
      6.114254266965083,
      14.603648921070125,
      26.3777677845264,
      11.821714322943226,
      17.73819170101155,
      9.936143301733093,
      8.94054511707839,
      8.768125463408913,
      24.99949208306644,
      14.042553822070138,
      6.647090425396399,
      13.056941011347948,
      10.142259462050324,
      19.86578716874685,
      7.716163100359494,
      16.267394906489404,
      9.077355803784387,
      17.59754686416622,
      20.758554416226882,
      13.832631058546372,
      10.898735830025357,
      9.281631325439305,
      16.054985087401533,
      15.721524319380165,
      16.859425266959775,
      16.480678979841002,
      30.638920749752582,
      20.427920568670814,
      6.440949104174346,
      13.917840759202921,
      18.737272842577738,
      20.99020527052087,
      10.266715568475444,
      7.884660568526108,
      14.641964612338391,
      12.267897654132925,
      11.105219812402636,
      8.169049764762555,
      11.442665767211613,
      15.573710358322169,
      13.248450654946211,
      17.49730259466012,
      14.054177714122137,
      7.3582591135385265,
      10.86156499424595,
      19.638168526231688,
      9.649288934584483,
      23.04692257871766,
      12.248003225265169,
      22.74348768255027,
      12.918928864026316,
      13.121163585262368,
      6.310830688100284,
      13.977911674645664,
      11.95571745319547,
      6.147947252659874,
      15.623773590451234,
      7.408537574839044,
      16.341038506090044,
      10.137780041542038,
      13.225720091560916,
      7.57429890000684,
      8.657668856365861,
      15.374366288682085,
      13.306708789208702,
      8.777445036727984,
      11.718018754891746,
      8.09699605779802,
      15.304581657173078,
      12.308299154328353,
      14.779644784924551,
      20.94135165695859,
      17.38053323476237,
      12.989928179017774,
      27.734290572238308,
      16.077342141413823,
      8.620737759895567,
      17.132354481225125,
      19.407785647321475,
      8.422683164933261,
      28.468088942142284,
      14.734710214678655,
      13.681644932883497,
      7.551324732193174,
      14.730002448498901,
      14.54210667858606,
      9.383704208882042,
      7.017390550123831,
      9.105428810442518,
      11.82423183400886,
      20.62322467278419,
      28.611871392895424,
      9.998140293312535,
      8.305850993952252,
      10.43713040276536,
      16.850186189155803,
      23.846294773426933,
      7.00732562300262,
      12.711607979043084,
      9.726556059744363,
      11.85594981647073,
      9.108163476368437,
      28.999794225806514,
      8.124689801850504,
      27.532703346182934,
      8.275257211782666,
      12.541516160105248,
      17.183361164940486,
      11.554200090781467,
      14.522522242823232,
      12.197571966114099,
      11.777740880819215,
      15.226495264170458,
      16.933469947946996,
      10.233818857782675,
      13.077335815053074,
      24.00235673192546,
      7.684970232633835,
      10.396792810278471,
      5.996198349990833,
      6.799548802678753,
      10.867340607174349,
      12.864005467373037,
      11.455526343460734,
      11.573507252152043,
      21.51132182682068,
      26.09347021379386,
      32.081449724101404,
      16.468621125559405,
      19.867805108096668,
      28.072557279586295,
      32.90375166493085,
      7.291139300592507,
      8.3781206092044,
      12.525836474178206,
      12.528795300421114,
      11.485416355299789,
      8.163911566023161,
      15.356050794814609,
      12.795021939202947,
      15.0993354982044,
      18.74493484659159,
      14.982862461381895,
      9.410867705730118,
      17.099205538379273,
      14.400278424195577,
      17.071498468181037,
      11.47036062274971,
      14.197173543670841,
      22.901570665937886,
      15.292567056121973,
      11.341039368784331,
      12.8085455594949,
      20.98640854663672,
      14.994426700099009,
      7.762647447983131,
      12.193434928649188,
      14.781357523805509,
      13.541905808563495,
      18.993038225675825,
      11.277552341142425,
      12.4077124987182,
      10.028528637196795,
      20.42216742003615,
      18.642529802496963,
      37.27497797037387,
      12.837206390690273,
      12.8035464761574,
      17.648057100240603,
      16.434383293699884,
      18.72204504045977,
      21.416089316297636,
      7.263654805863545,
      13.137624103884063,
      32.8906639304539,
      12.853845667641476,
      9.403721159180723,
      9.7824686658297,
      22.82278856596021,
      7.307268946852012,
      13.46470532195731,
      16.39979308372237,
      16.351422566012857,
      20.745797781800245,
      6.88273464871999,
      10.492565154165375,
      14.001437794614045,
      7.073773551347401,
      11.08076425388124,
      20.459744609873354,
      6.42804150083062,
      25.89763964304959,
      16.951384621794205,
      9.399680040747631,
      24.90996705438964,
      15.082116820278813,
      19.845622907652718,
      12.823173623093345,
      21.943224402439938,
      10.252559759750003,
      8.248733286802661,
      7.1090193360592,
      15.828524129467908,
      12.189181466182808,
      12.520654620351127,
      17.316124593978724,
      6.378695004737224,
      23.420891973318454,
      16.56440153997846,
      9.849999139148656,
      14.160835495687852,
      16.442770006621092,
      22.29863770337364,
      25.820776575479506,
      9.762252817199345,
      8.046531298223318,
      7.863403765047788,
      7.306821703067663,
      7.943077802252875,
      8.830984603150464,
      19.63999930018978,
      15.068983805575316,
      23.469137010909343,
      28.183979080441176,
      12.151073341026875,
      7.460315065810822,
      25.79826504485809,
      5.607425879572757,
      6.967703469054232,
      12.219082326876315,
      16.131954866398335,
      6.650704017117497,
      13.284389728387296,
      30.045730017748276,
      10.085607201041984,
      14.691802868448402,
      13.529895974674096,
      24.33555710376838,
      8.169456776820034,
      11.93628967376033,
      46.711686325353924,
      13.969046728260853,
      8.091397411281944,
      6.628471904346804,
      17.580040779177263,
      7.966212989804464,
      14.335917039036294,
      24.100799744359886,
      7.39180693769157,
      9.341385897401391,
      13.807510379752458,
      29.200846921707434,
      29.942685422444008,
      15.725554913694587,
      16.42703848146332,
      9.570178123997124,
      17.789155265875397,
      7.81554810910755,
      11.378914694798029,
      16.23680745245324,
      11.089456569305284,
      16.224151673491413,
      22.41596477666168,
      16.986467807740624,
      12.62019539757707,
      18.78311060069843,
      7.75283758295134,
      20.45122973363824,
      10.581936208409113,
      27.079114917344068,
      17.19074941762459,
      24.623606905220086,
      6.6085764239436875,
      8.653042705477128,
      6.9203951688318615,
      9.823889684845735,
      17.427252070648244,
      13.84697413833581,
      26.018604900753882,
      25.828718751692357,
      6.222687775228676,
      16.75872389452145,
      6.898362366102248,
      7.289610394074826,
      13.601780716960375,
      20.659485885030875,
      19.648301483108447,
      12.953717663085499,
      14.434527059402939,
      14.212667100036517,
      6.665934956662135,
      5.296244779053729,
      25.27107192917545,
      7.547689876124429,
      15.916980938301748,
      11.718495125797983,
      7.725797537071046,
      24.522773415021373,
      16.484660558163736,
      14.295093842374367,
      11.997142386258,
      27.85792650752007,
      17.585470240285904,
      14.827204916403176,
      10.714411073631464,
      8.94761119950392,
      6.84741309744343,
      13.164699318086175,
      19.348348855611388,
      8.645349761952485,
      14.074582122102294,
      11.153654499143626,
      9.345557223852822,
      8.496145691890082,
      7.733285296958043,
      18.145374496528937,
      18.1945957707074,
      7.055408081815152,
      12.461204947961964,
      9.496536388958832,
      10.86732790854934,
      19.251528536991216,
      10.224246059052085,
      13.405138661671662,
      27.980762733457258,
      15.690104451023805,
      12.307294625379873,
      9.386280022206408,
      6.556170547326831,
      9.382949799318386,
      13.61244595873418,
      7.07573588155577,
      9.902164175553684,
      11.412834604638208,
      15.043579257344327,
      6.923218833463546,
      10.547918420935346,
      8.3748277255049,
      7.908692153330762,
      6.830356394485296,
      5.536626724043061,
      12.368918224363114,
      11.169056876325635,
      14.354976175303262,
      7.843467346371607,
      17.85160878889177,
      9.282441621241027,
      13.677900777979577,
      14.008988926083541,
      6.517894183593859,
      10.174805113966743,
      10.6674269528647,
      8.675398444187879,
      8.930076273855034,
      5.357418340385858,
      16.744950373195664,
      8.79556247444044,
      19.448629232622782,
      15.78729428433026,
      10.837277480675747,
      12.535003923529636,
      20.887641352078834,
      13.796874904061596,
      12.284923702694481,
      26.824644752796765,
      6.758929602633333,
      14.839473487048478,
      11.57109063637373,
      17.967443723784086,
      19.093867798953454,
      13.383187463643525,
      13.742530865360319,
      20.379813652873676,
      9.20980650659295,
      7.8801585549456705,
      11.428558539725367,
      12.281756125238337,
      6.353340877950664,
      6.969981685449665,
      6.672966776588684,
      7.720220831762661,
      11.238724441083507,
      7.837917237183332,
      12.955162738389715,
      6.9061496872353745,
      11.482976992249686,
      14.155069155139385,
      31.339685735007155,
      10.430385618980962,
      9.59710248249747,
      5.950909242526982,
      13.354716548185687,
      16.95574132941092,
      20.624905258992502,
      17.094157037772113,
      8.461757758119855,
      7.772073142864563,
      8.574239997012313,
      6.3316713942339735,
      14.695182730853078,
      25.40044880325609,
      11.43752984323222,
      24.037581398034803,
      34.492530811550346,
      8.675172404486435,
      11.679667175729778,
      16.014560741364882,
      14.173768054688352,
      11.022570444063163,
      8.068983119163219,
      16.153820987427057,
      18.28954609913721,
      13.656266476252645,
      22.133459313286775,
      20.340810714626006,
      10.03096723431514,
      19.409840840420042,
      13.45767010738946,
      9.55709229800325,
      16.532722414844258,
      6.529695665874387,
      11.47459141497994,
      15.33745299119007,
      23.35194793096281,
      13.195622425881002,
      13.611097073317607,
      7.522468214004436,
      13.840621952721687,
      19.763455187823183,
      11.373966232890286,
      7.98244348747415,
      18.236045786279863,
      21.469004778554638,
      14.680038523728731,
      10.308714779797437,
      7.29455906438018,
      18.524547383173083,
      9.041730358530527,
      16.703206397611282,
      13.978015327048917,
      30.119776121390462,
      21.575830012672238,
      12.17894732326495,
      13.197411639316512,
      10.75491505473145,
      11.930304109972331,
      20.301770044479284,
      13.197578975742703,
      19.473540206289666,
      25.092239820286796,
      13.30625121465925,
      10.053681177932077,
      10.740838714570764,
      15.993589529341413,
      7.904373415205997,
      13.358946071678286,
      12.944085543723274,
      13.096029668328596,
      17.807248944299012,
      13.200659862459426,
      8.846320054024332,
      17.317484696829048,
      8.035325685757721,
      8.618129017240786,
      16.627381557183234,
      20.091720215262455,
      7.862045368482563,
      18.949286324279164,
      18.45183793031469,
      5.715882139513406,
      18.25198136436869,
      20.83383392174376,
      14.321182571941378,
      7.573385063876259,
      10.00223452518791,
      21.110002598820035,
      18.882769684959282,
      6.285682844745279,
      12.602867073597878,
      8.94186850371092,
      11.715260034615186,
      8.652075123484588,
      14.698644109786734,
      10.115874236699195,
      13.636729977096314,
      12.322693689262154,
      17.05028466338076,
      9.131859637906631,
      23.816244167713435,
      25.18939798096436,
      26.8880106143227,
      11.0966682585922,
      17.08874544026198,
      10.611704717595487,
      12.344169629459055,
      18.437843719585807,
      12.93383049285786,
      10.9755197638023,
      25.44503222597903,
      9.415934103486142,
      13.036690242182292,
      9.602721753179583,
      12.611762282649376,
      15.802093235958234,
      13.300012178990036,
      31.087406055395185,
      15.07836995933939,
      14.148940166775889,
      14.540160058398534,
      12.39294667816416,
      6.885893432752083,
      9.784940971500157,
      24.548075959199586,
      19.36780339252882,
      8.42917613499169,
      5.96913236238677,
      11.45972972358149,
      12.252790624038038,
      23.018825622153454,
      23.704870954914725,
      17.319303299653484,
      20.443460458754185,
      12.785869526966149,
      40.55384657187982,
      21.110739520027323,
      20.39571321444938,
      5.889565832139448,
      20.599621956271413,
      11.875521735055894,
      12.385735164825192,
      8.901131003569356,
      18.42508686774114,
      6.917389332171836,
      15.19274825343883,
      8.265463795311984,
      6.1844095282139,
      14.281871115444437,
      7.114541699056264,
      15.817329519156953,
      8.353004208126354,
      16.052707692505585,
      13.662429873931256,
      7.365485410655827,
      20.678115802694215,
      20.702026094130186,
      6.020584011748791,
      23.070416036113272,
      16.72235320063135,
      14.298473282427308,
      10.74279049610548,
      6.973438664574025,
      15.088135686826973,
      19.487974337610236,
      6.933210546726054,
      22.393524740179135,
      14.827993174917978,
      9.985208117718999,
      18.972655296213127,
      18.68611650117034,
      8.225458642842394,
      7.384565812864,
      24.429417523961845,
      7.531685953381053,
      14.88260001743017,
      11.134506969715193,
      12.305063141885984,
      10.505860136678706,
      18.39644926606417,
      13.566801302108654,
      13.138918965835614,
      14.887846586170156,
      22.615159561670694,
      11.227441474698553,
      9.290289573930558,
      27.881246664109753,
      15.555870249341174,
      11.773226368814708,
      7.963822578090678,
      22.32451831126911,
      10.010745238370916,
      14.228851509402146,
      9.146891400744211,
      7.728218896649806,
      20.28419132837388,
      6.025534028341208,
      15.861542902571417,
      23.740401494918846,
      11.607828825726445,
      10.84305379902554,
      13.996189636489314,
      5.162212037243083,
      15.362770040454835,
      20.00642469681856,
      11.363015382667871,
      13.075699009981482,
      24.559115365283134,
      14.272410739849551,
      6.051693346304556,
      13.789537787945612,
      10.46924799251378,
      16.169670883480748,
      10.201648472979283,
      7.770750347263736,
      7.044186855281835,
      11.217603512292738,
      5.902027720028599,
      17.401116892075454,
      9.867312145534786,
      10.064288855533405,
      7.349048317042479,
      6.970802540655908,
      12.527367023737702,
      18.61700611035338,
      11.265714354745016,
      19.74526380499631,
      14.17462312182372,
      15.770779179744828,
      16.68770154534385,
      13.684282703592405,
      16.603811313505826,
      16.797273619812255,
      13.754484261775096,
      16.573510486039456,
      31.15414477122249,
      8.168328442659211,
      8.341567615056407,
      10.262242405243924,
      14.78220696866063,
      8.21722438301166,
      13.723521004458526,
      20.757891948147225,
      8.88787855858213,
      7.3835876915588505,
      7.32169736875643,
      7.693479523124144,
      9.65193908131715,
      17.38617950797257,
      8.123671423468206,
      26.70084779851112,
      16.778443079074815,
      6.969619885015172,
      8.190237297919627,
      9.152707704584277,
      17.626109076984203,
      16.24221745054452,
      14.254766248186177,
      12.121681041429946,
      8.562273082969334,
      5.366983083288418,
      7.962157783142716,
      14.453410288797386,
      18.04094535652734,
      15.340858110338557,
      14.311347579502455,
      21.922444798520697,
      17.56736189658929,
      13.147057314438472,
      20.961278498820608,
      7.86585699398532,
      22.146187956951913,
      13.35763159843188,
      10.953353454471026,
      17.541218822619896,
      20.765010156903433,
      8.448338263429777,
      12.327967093453953,
      6.902306644970546,
      6.391637260744326,
      10.94247792582784,
      18.372908737938648,
      26.486691797136654,
      21.70591769689708,
      9.931586179436334,
      34.978709393277256,
      17.491154521614874,
      16.71817601375021,
      12.850682815479614,
      13.250989655280797,
      16.046944098280107,
      7.579221286115366,
      12.867440055548785,
      7.618251888488556,
      12.284790239071718,
      7.922841749901816,
      8.528793039278384,
      11.793010052735957,
      15.003763053568713,
      8.298955383096633,
      11.152201759120576,
      14.760504771083985,
      9.117105268517937,
      11.883681768504948,
      9.934045379112991,
      7.041554800517967,
      12.322341473796318,
      7.064600451984124,
      23.05809864572058,
      28.497821015300197,
      11.215065647257571,
      14.085216302764888,
      6.956286683404289,
      24.452118411819512,
      11.438825910848696,
      11.063594773843258,
      7.665763488029494,
      6.578850385385569,
      15.628814096864373,
      9.85187476130453,
      25.918067758013734,
      22.16166102820186,
      7.560217194754064,
      15.241297483261866,
      13.692066433442927,
      10.634921081844908,
      14.334559693346064,
      28.720905253618124,
      10.864517185540823,
      17.837963915701238,
      11.102203154165043,
      7.4673617823602765,
      19.992409260164735,
      10.797277520310598,
      6.477740965747752,
      17.29522514285406,
      9.43038271255647,
      10.08370505310128,
      29.04633778847351,
      13.582156542225368,
      6.7210319166536525,
      7.902859273602791,
      8.447863062848104,
      16.772265221380223,
      15.024111354329102,
      13.031012930213874,
      18.933253753784513,
      6.951348263704277,
      18.485422039652025,
      6.190094739544858,
      23.00834070548284,
      6.621096646634189,
      20.93611148418313,
      5.39335062459703,
      5.909294457260528,
      9.403990893153502,
      11.417397338035512,
      12.105351309636958,
      9.57837469084447,
      19.461584322742457,
      6.990300710970863,
      19.70627060927719,
      13.5693056667801,
      9.991117991805458,
      12.760133366171164,
      13.617639418874067,
      15.459650128254042,
      7.571145979476636,
      8.07757466865945,
      10.63516066774752,
      11.762551242611767,
      18.421819841979328,
      11.095231078955472,
      23.889987117860986,
      24.512975908384764,
      12.962147781713156,
      15.773292069610394,
      15.673265093980731,
      8.379469923012715,
      28.15821780558647,
      11.253557645518356,
      8.399725395123053,
      9.36325025078318,
      7.425590117826998,
      20.393789843063168,
      19.759419321490718,
      15.146348513489498,
      26.484696756341293,
      7.815072163368226,
      8.948313801116605,
      13.837803562005474,
      12.996027232228172,
      11.792921584250168,
      31.381309531243225,
      10.111760357476182,
      16.21338291600339,
      24.666970910124256,
      23.92875898760138,
      27.197922851571242,
      19.681036937908793,
      13.938338607904084,
      17.357211472778353,
      7.123258787994358,
      12.07709088610138,
      19.92421282875156,
      13.87745454600689,
      9.550661622475888,
      16.503866539344564,
      8.52841445130813,
      7.5270243443503775,
      10.069319055377763,
      14.36931502138404,
      17.64687637010675,
      20.866893020827725,
      20.9882060717675,
      11.512823446438857,
      9.846150663846384,
      7.24496942582266,
      6.341425529123479,
      12.485149135593744,
      24.620279888277032,
      11.317093755722201,
      8.119891104603097,
      12.48169447036108,
      11.69362805365576,
      12.640870225360581,
      11.155575250009923,
      15.371036740432455,
      11.800486840135433,
      12.466258244688468,
      9.254851483494498,
      17.91979033093116,
      25.740645517889256,
      10.92527755564175,
      13.284625311709211,
      18.916423526143376,
      12.946092705625306,
      17.237390057121388,
      20.818672058390995,
      20.235697778404955,
      22.593718051442465,
      14.002614935992932,
      25.60308793780973,
      21.817966812964737,
      27.13430402072859,
      7.872513245550134,
      6.876450584123738,
      26.46835186589083,
      8.088461849751631,
      11.438280598077814,
      6.000322506740894,
      12.329556027889806,
      6.534155875544787,
      20.25224544531379,
      6.815027540814553,
      19.88539969759179,
      16.51708711838154,
      11.650805883088239,
      17.9749764825357,
      7.456847676092135,
      14.03468946628289,
      9.648222120953005,
      10.298411045353905,
      11.594948990788108,
      31.07195331903209,
      12.616494327174715,
      21.57744705767483,
      20.137437880023338,
      9.64057675390276,
      16.38872102301326,
      14.06767751302027,
      13.448125840898824,
      19.846101135981446,
      8.302056051685762,
      9.267195583216665,
      18.390509076058382,
      8.640255754963944,
      30.644303371492192,
      27.38878549746038,
      8.617168165470467,
      6.115557583480516,
      12.389900164189998,
      18.06601071661399,
      19.826545452311873,
      13.476955645456675,
      8.040788825136081,
      7.072252631165111,
      20.169559361229894,
      22.436666483271228,
      18.837929151707137,
      14.284528302718275,
      13.70227002382462,
      27.54040610255071,
      21.924247393448503,
      7.157595994612824,
      12.90027793126136,
      14.36252268324296,
      10.74138076612287,
      11.910166317568068,
      20.661253502996022,
      9.1132166211278,
      25.41073998575519,
      20.865100218426434,
      11.11170386852761,
      13.850855990679811,
      30.919980175627376,
      17.83732769160714,
      10.054614495346891,
      8.027964213412556,
      7.504959074014852,
      12.429398569878504,
      12.22720710568248,
      20.94980924049383,
      12.574785655918639,
      7.719570980725966,
      16.26884263285871,
      7.42447889091697,
      12.310992666080466,
      6.638115758649602,
      10.027720444974515,
      11.311206689938226,
      6.23446555176177,
      10.800036182537685,
      10.366837796111158,
      7.446857852540538,
      9.49136605354362,
      10.375296731068696,
      7.413330136812788,
      16.665403319984645,
      7.774039956290741,
      11.81153833196757,
      8.842257639013688,
      11.425581544132728,
      11.063287128049843,
      17.441941608505452,
      6.990377612877959,
      21.140570933114965,
      19.25102786617195,
      7.340392694191589,
      9.992837556654834,
      7.082298852152708,
      20.020200419296575,
      24.41853801451442,
      28.897639424603653,
      13.183705956578452,
      28.277931481503668,
      22.13053661780411,
      11.687786143726711,
      26.155073791438138,
      9.83599801067705,
      29.381477207458342,
      11.79995572335608,
      12.113793814276356,
      22.846435365483575,
      13.461827036758482,
      17.146590482831492,
      9.552681867120585,
      10.28438417886594,
      30.185977571208753,
      6.814432371656353,
      12.748444665867167,
      19.125763884287025,
      22.54699910943418,
      6.665050706275031,
      14.44744560543034,
      7.355656932865319,
      9.414935538908301,
      10.442099427969339,
      10.496477250494175,
      7.116958101785989,
      9.776814340364801,
      10.09985423337501,
      12.098245154027678,
      13.116288385952076,
      32.88594708348506,
      8.749831809727304,
      14.552635957626675,
      7.513975499767088,
      15.76595756613869,
      9.956402156990633,
      23.334086245515746,
      15.46933404556578,
      14.406266103178766,
      15.387817993734986,
      9.23921841570061,
      8.862623680720523,
      27.819713250501447,
      10.505891053045394,
      13.512858266128434,
      12.447083103251707,
      16.155358291718702,
      6.867301327526786,
      12.00185950959145,
      7.713479458640761,
      7.8019184991533335,
      19.9326078572253,
      9.042292536751265,
      8.53809322713897,
      15.971260206090953,
      20.475422882512653,
      8.420205826548012,
      11.311327612661154,
      26.08401322297186,
      6.512636081831409,
      35.055035241947856,
      16.692408141288034,
      11.871526114699442,
      15.01381847434051,
      13.350706820016653,
      9.530836542087975,
      8.905011791050766,
      9.631109989726893,
      7.433720780610966,
      10.93596176318011,
      6.288143756161348,
      6.838951294740238,
      15.5385851804723,
      7.799558789381184,
      18.67422077888736,
      7.776511527640683,
      16.788385229924323,
      30.497900942239323,
      12.850900892134256,
      10.873871311565358,
      13.916027041841366,
      19.39686035389216,
      10.498502027813212,
      18.70202896274713,
      10.019962154529873,
      12.632393185147821,
      14.477327802488961,
      7.980617747961263,
      19.081431236643162,
      30.951635867844455,
      23.148391076695432,
      25.822582042932538,
      10.511747471487457,
      9.187369210379655,
      16.09082799339006,
      7.622875545740333,
      11.575912369587863,
      7.949369335389418,
      13.677902345518099,
      12.127940611811935,
      7.876672242377591,
      25.893534166424253,
      20.05015319523771,
      14.894526198084575,
      16.470140212967024,
      14.269663098982159,
      13.807503907204405,
      11.878107219671852,
      29.470164575653527,
      24.68331725627432,
      12.673849678671425,
      11.183957000552581,
      6.7469261351595184,
      14.75408601086809,
      24.706344523245274,
      20.93772094079344,
      14.333310759300996,
      10.460852208684342,
      19.583839934296577,
      14.518308292950511,
      13.434638417276135,
      13.168749903008841,
      27.511743424033167,
      14.7126327014867,
      12.61605914200105,
      13.755144029954636,
      10.846405355845134,
      6.076435749994341,
      27.21798632661791,
      47.966134214734986,
      16.366732198819594,
      18.89090291090073,
      8.253320435000099,
      16.071207422677748,
      8.236209009532136,
      21.155741735625465,
      15.401153058165097,
      15.734033290018319,
      13.560140135742856,
      15.858830265027043,
      7.643498419165881,
      12.575606133826524,
      12.843553360001302,
      18.349448676275134,
      6.584737435386345,
      17.14010018313538,
      24.216070142688714,
      19.69629485781609,
      15.67011682130262,
      15.624066594981592,
      26.847900497857797,
      17.13196415130895,
      15.028065695509158,
      32.006466021588956,
      7.829222860844949,
      15.985686591373712,
      31.018612907030253,
      14.86779425933052,
      8.353493760561912,
      17.041309390457485,
      7.6437554080139885,
      16.18150301634895,
      7.900659884248784,
      10.534358368284995,
      8.446160363552426,
      17.443293930154464,
      7.2001005473866515,
      19.397008210357043,
      16.35932605602014,
      33.707970111887334,
      5.825337914242151,
      33.513891788393174,
      8.746788024376267,
      10.223574322856894,
      24.826819906807906,
      41.5166381036579,
      17.274965983143737,
      24.77617342006768,
      11.503433677954659,
      23.66324945803628,
      11.711207247172508,
      16.67718368753388,
      13.084413626053372,
      13.275636820524003,
      14.77493526408811,
      8.567993897977288,
      16.82111747984146,
      8.39563767303663,
      6.644133850674936,
      9.209481117767401,
      5.567602692290252,
      13.036327584661462,
      11.870860392416873,
      8.372088242570921,
      31.224711728373737,
      15.279407719216914,
      15.205996776929936,
      15.899114670787755,
      23.054383915975237,
      7.149075636435903,
      14.695035931396797,
      29.002134482709955,
      8.330599213683376,
      6.511710853379551,
      7.721981668251787,
      6.932866796609997,
      11.570421128153829,
      15.46205838469876,
      7.054657156081941,
      10.749338191187958,
      15.02787690883328,
      8.941053950682798,
      29.691331775615637,
      11.865931365586405,
      6.270500010430401,
      8.682664080292344,
      12.73742981430981,
      12.857318752691224,
      25.135734755675788,
      21.78678147578463,
      31.377508771137524,
      14.3928470556381,
      7.028039990332675,
      6.757807247970457,
      13.079761868408228,
      11.664065354013273,
      9.037361562938024,
      23.61658619831376,
      17.00750108308629,
      27.22890468855282,
      12.405270309761594,
      6.623797659884517,
      10.895990090126924,
      20.279952988578216,
      7.378307374198844,
      14.663475199676324,
      19.418857160721018,
      9.220140043556416,
      9.740699171670371,
      12.967138339390395,
      7.526775534223336,
      12.253096535467309,
      10.565425477007844,
      22.668423252213795,
      17.762476485416613,
      14.191087498207956,
      17.8588379655436,
      13.68861344987687,
      12.96593810910318,
      10.694860541770684,
      7.951527923894532,
      8.339755155085326,
      9.30440619007452,
      12.080413922296067,
      18.040957251120986,
      7.152399164862938,
      8.855442330692204,
      7.789124573000154,
      22.058949812895168,
      6.110013883150625,
      16.236161510124166,
      7.0431276677267896,
      14.26059244251512,
      8.965678234997247,
      18.494132371389096,
      9.843565597663202,
      17.263054904920704,
      6.845418543027643,
      19.722028682595987,
      6.117925246949847,
      12.278248051942244,
      19.4365698004931,
      6.72699000111795,
      11.888118218417235,
      14.03348924579826,
      11.780201723436175,
      18.403726603867085,
      13.974337382820405,
      19.138202379092817,
      23.337861128368726,
      15.201736228521757,
      15.285377906587735,
      7.3753327641016515,
      16.960782271559328,
      5.945188320454164,
      14.048499875588094,
      7.718397390278678,
      13.025677015609626,
      18.010871241597282,
      10.900323818678078,
      15.045177637200283,
      10.460419576126363,
      15.498818512666832,
      18.480298963225717,
      13.002833647395864,
      10.62870138525872,
      13.240141632293952,
      14.63935503607206,
      7.908795112039767,
      18.292268085107413,
      11.247442726676606,
      6.969275180174375,
      13.610368502926416,
      24.434386761449055,
      25.065714774222098,
      20.41297322443542,
      12.38907497211804,
      7.450829140200501,
      6.232646710437226,
      10.272006770636326,
      12.962198251819947,
      17.9793084234515,
      21.40346221205817,
      21.974383093845333,
      7.387056379371389,
      22.553238335570065,
      7.807770201455063,
      17.80234912236504,
      20.446075554734747,
      17.05231203997019,
      20.757092744828388,
      14.521518213529045,
      13.47589394671046,
      36.933088759198824,
      6.924005034679564,
      13.540629749845829,
      14.653242221744616,
      9.719427189825785,
      19.816037207514842,
      17.038851693520737,
      14.151912539990457,
      21.072025660616735,
      9.363446872346708,
      15.059839711339599,
      4.976061674040481,
      32.06271617628838,
      10.415638075392918,
      26.59491904632908,
      7.335319857898938,
      21.7663051434749,
      7.001973889036886,
      11.79515483000293,
      16.82441736570697,
      13.354764797244094,
      7.850279105531195,
      22.010889163812095,
      16.093795754787344,
      24.22657029226069,
      6.797637579029789,
      12.033938849255014,
      18.15940906397676,
      21.887326054895354,
      11.573328869895697,
      17.856272996349475,
      10.453735545790929,
      7.220446945670068,
      16.51594814189016,
      37.560957289618976,
      16.361344350712717,
      7.93373422031507,
      23.166413652134334,
      11.878060717234082,
      12.70299874740386,
      18.272893132004302,
      10.011934481679859,
      10.685200957994399,
      10.807165776127828,
      7.025337610144698,
      16.43531063383113,
      18.002597685561874,
      6.422607698692638,
      7.94108612436777,
      7.899234138610069,
      8.73219333488342,
      12.759131718643324,
      8.71285381944551,
      11.436518524379393,
      14.513312818753574,
      23.58938635145505,
      8.011765948636775,
      13.710788900378237,
      16.208002007374965,
      15.611439021146401,
      7.605569573832648,
      13.493504436034335,
      30.761590619654008,
      9.095271458054349,
      6.140214056404627,
      12.649708002718086,
      8.339423814713076,
      20.896393805643044,
      28.552478150031902,
      6.0258567462068555,
      6.288358222029632,
      14.927899141244154,
      23.891897762273167,
      21.249889264024965,
      23.980205767937946,
      13.61760022282006,
      14.092348993374193,
      12.69143941865011,
      9.502602575501372,
      11.288047981964402,
      7.8063730758475165,
      16.406197937032417,
      15.554183772942396,
      18.892117524086608,
      16.24757325084433,
      12.669005471719089,
      14.074806866311265,
      6.014090708301741,
      9.97085124836771,
      15.065692540288513,
      11.56893501431423,
      9.692283214796001,
      9.011669349760378,
      11.138991448695348,
      7.4270151027348925,
      18.184813503056553,
      10.482816127731331,
      12.07745226443578,
      10.327217067427144,
      14.155535991328504,
      7.06605532594036,
      8.77772693687688,
      37.535529830432,
      25.8164429798275,
      24.32464500769163,
      6.826304102403781,
      24.7987449537982,
      19.01131674349748,
      19.233912885144253,
      7.211485014119926,
      12.17857546313928,
      13.897937534522786,
      8.812763687862121,
      9.04625418980593,
      9.832386223100217,
      11.225739820803243,
      8.70794488463807,
      18.67938315948879,
      9.105808024592521,
      16.1568061156145,
      20.989798296186148,
      15.85882209415006,
      6.270268481324556,
      12.689967460717947,
      12.493726296329518,
      11.139366183621423,
      17.34766050060197,
      9.244499050761645,
      10.95120857662518,
      7.551765498752962,
      12.78720424650812,
      6.686916941955644,
      11.631879699328955,
      13.77924936769701,
      6.588011359483097,
      12.318511935296593,
      5.734973624398429,
      14.811327750008015,
      6.3686526152091485,
      15.764219890622098,
      10.948978460498829,
      26.895343293744958,
      12.438064219560037,
      17.521225861028892,
      11.316204210480246,
      54.82824396189926,
      13.628709924247811,
      8.300363905450835,
      8.343428360604035,
      8.546858083482945,
      26.16746741035468,
      11.724452294987852,
      24.436659064860297,
      14.254181054819528,
      24.168771415541972,
      21.870464579367855,
      18.986452196738256,
      7.714803738534791,
      13.14647298393934,
      6.29101829179616,
      8.30784826667897,
      22.248050185942805,
      7.1597528656924165,
      16.33924211730164,
      20.387076573642602,
      7.234691926267779,
      14.18701616720299,
      24.40817421488687,
      9.758083828790003,
      21.947292124059352,
      7.878903166321925,
      10.028411734648602,
      18.062709265291108,
      11.394304751477362,
      11.574766982398588,
      14.455921309814025,
      8.260615353155593,
      11.805976806828998,
      14.45889433964048,
      13.621450353668804,
      10.343157482007324,
      8.261977948020592,
      11.907491778526241,
      16.707180235953064,
      14.721394172279734,
      7.4608632150739105,
      9.614466371197313,
      22.62674296201229,
      7.697108757116924,
      13.659176885787604,
      15.96691768840711,
      15.952446073004769,
      6.296918757592313,
      18.150375882118276,
      9.135038593417448,
      7.354168090718659,
      5.805966570872858,
      15.856381488516318,
      17.180933374798062,
      28.72797303961674,
      8.694422347348352,
      24.189897923163,
      7.941771380383456,
      6.719624251316355,
      15.779938358733583,
      21.629263093097855,
      5.95602317183346,
      11.74789181848976,
      13.076216360875646,
      18.314369514879704,
      5.967545477559612,
      20.179527199467696,
      10.371210666879756,
      11.755514112283784,
      16.052620836441626,
      9.31174475002921,
      17.558265876492918,
      7.0677557398150626,
      10.210042264455984,
      18.631969508536812,
      7.734265686554984,
      9.671145043859465,
      16.4501955223077,
      7.6540537245056095,
      9.589466256847654,
      7.4675505289977675,
      9.511483841010728,
      29.976669117811642,
      7.549864996121344,
      17.39342398214737,
      5.663492472757373,
      17.109046933700707,
      20.122958805279062,
      13.600427746650556,
      33.08003238056986,
      8.528436624090961,
      11.649857273290504,
      9.267286326303337,
      11.834568583765504,
      9.024019497086307,
      16.94773160302048,
      5.552631811588435,
      6.002418803703947,
      23.66828268764091,
      25.475096026106034,
      17.502395456709067,
      31.776690345527292,
      8.140370879749765,
      17.622701051531628,
      6.65297285035103,
      15.59863043084371,
      10.311655827014835,
      6.776661649901115,
      8.685872063265341,
      7.589201484988372,
      13.921492455661822,
      15.875562647150465,
      17.817259942261984,
      5.7916938433265654,
      7.955947361642605,
      14.574369751253352,
      9.465864018567094,
      20.364071601741514,
      9.865757084189108,
      10.805578994364472,
      17.462804591334912,
      12.332748818437675,
      15.914899413263939,
      14.029103314939531,
      14.953379788408029,
      15.289233009061928,
      6.928151819039163,
      17.61444373944306,
      22.343397318599475,
      6.576200111634206,
      12.54309100864153,
      13.59965338021397,
      8.357231747977371,
      23.771223227428866,
      8.743037064256777,
      15.721221464681905,
      26.927475128730176,
      19.70327958061565,
      11.24923369939313,
      8.991045379453604,
      12.207687246948684,
      10.068746990017964,
      6.734410439465748,
      11.451819003955402,
      21.773631752047393,
      10.094633580724308,
      7.0216103130569705,
      11.185186675742221,
      6.928736253732319,
      20.773404163833238,
      15.94037528036778,
      17.46806378931837,
      12.197299503696463,
      15.61725098382825,
      7.3488404476970635,
      15.744282655176452,
      15.270732258939415,
      10.377161129510743,
      7.704033748624352,
      26.224329908409153,
      11.868572170175748,
      7.7253389791646,
      5.950863897671946,
      22.809632339910163,
      8.202615077218615,
      27.81526775929364,
      14.221392128327867,
      8.625088531383073,
      11.231877421313214,
      7.76159895563448,
      19.89889336333771,
      14.269720884642329,
      18.04203854549758,
      11.972045774796445,
      6.832368107026085,
      7.361835649628377,
      11.637754589149,
      10.94391946733112,
      19.594841892374784,
      6.698031612634662,
      12.249506869893699,
      9.388858327241634,
      7.369045293795944,
      12.692814325185074,
      14.108299259568602,
      16.7614265655591,
      18.973325323898763,
      9.360539724484067,
      7.578466371669278,
      13.198455320873531,
      7.103093490255103,
      5.648601460871421,
      14.110779960096917,
      6.002727323735791,
      7.181252635154186,
      10.531992055458973,
      12.680702449833088,
      18.82572747061745,
      7.113946163084601,
      16.605267469765796,
      13.198936502755782,
      7.592763922322315,
      14.392003057078774,
      14.141191059845172,
      8.396142832926952,
      19.27613556038837,
      8.403347490247821,
      11.64345472374305,
      6.775730091225312,
      28.318865638257705,
      9.611749216690074,
      12.29508248485763,
      8.609883680495116,
      11.031142867984771,
      12.737473932686283,
      13.623853519695405,
      6.503723914672747,
      7.742587527888547,
      12.229906203735183,
      9.588852212875949,
      18.07946918821928,
      8.145531709257138,
      17.078551347975566,
      17.668847381911558,
      19.419455081908445,
      14.2453641431492,
      29.83689576655803,
      13.742670824991533,
      13.12226754632815,
      12.171649695639895,
      15.178267065022217,
      9.901344297488176,
      16.863713865637013,
      16.009761961439928,
      26.714835142830157,
      6.896406664163464,
      6.449239689021222,
      11.233219925667337,
      6.829605644633139,
      14.514475539960793,
      6.789052732012659,
      12.069058943394232,
      11.816607772466034,
      10.879803183806407,
      8.58959558859822,
      11.222188145396794,
      8.516680500289198,
      27.85987788788412,
      11.113589148908552,
      16.51676884778599,
      18.856295877562623,
      10.738270593326819,
      17.842607346589638,
      8.170183206974112,
      24.52734104502218,
      43.06305833407883,
      22.21162627022771,
      8.732151463924472,
      13.557266438758516,
      8.601334854270482,
      11.557152194327683,
      8.632289869536462,
      14.59921517679988,
      19.499678854443086,
      6.975561018007796,
      7.009987223599287,
      7.091964535422804,
      6.845111367751111,
      12.93104209984369,
      6.597583619296647,
      18.241345045663092,
      11.149144175605123,
      19.39764073473058,
      15.452657802283149,
      11.02252018654261,
      11.108928437071864,
      12.464303127640509,
      14.918320728019273,
      13.618263325063205,
      15.437058539166197,
      13.122425394678553,
      5.798433724787514,
      7.343947948839966,
      13.243704880208579,
      12.281784231719659,
      6.020100054358896,
      6.813739313174942,
      18.20820303517389,
      13.425762985661185,
      12.005583605193488,
      17.328762295626902,
      19.5850492644261,
      6.094158702000598,
      7.001540834900807,
      10.389149426568872,
      13.726954397660771,
      14.838656474384328,
      7.3353488184188045,
      14.367537626681905,
      19.7487329790042,
      29.367449763207155,
      22.89956256349213,
      14.151517488627604,
      23.709567803364944,
      27.5542319147666,
      8.939980124293308,
      9.539535188522121,
      7.975758083089894,
      16.46631607660991,
      9.129050235508254,
      19.571162810533067,
      6.282861411128636,
      20.25410742827418,
      18.81747663321907,
      13.06988156495315,
      6.6569942383636915,
      34.3744768014286,
      6.176111406561706,
      10.550794493785688,
      9.075951691715312,
      6.787239741924271,
      6.885368612634882,
      9.545658891748012,
      8.596786092180315,
      10.938116635150303,
      15.048474506835145,
      6.706283442794854,
      14.55576661278193,
      12.06227036906811,
      15.517718715466284,
      8.55464275825956,
      14.516597274813636,
      16.315095645892214,
      16.540771094959407,
      12.052171968332008,
      24.295579282949106,
      11.42755204959589,
      15.318328137799465,
      11.98053199375578,
      10.15429646139775,
      20.40610221380885,
      11.440601460561174,
      8.316905260277847,
      14.031512982214004,
      14.096917376642343,
      7.030322459420531,
      6.567337789824877,
      14.248557689704795,
      16.33530917967819,
      13.408145138915035,
      14.292759624499235,
      10.330677975695211,
      19.55266607502117,
      9.064611287955293,
      18.7189716292488,
      14.239023945594088,
      11.65782977908113,
      6.992712223093359,
      7.704033539742026,
      19.786390584915015,
      15.80908894615467,
      10.754675288815863,
      9.245003817841045,
      7.962897578848457,
      15.488245086552366,
      8.307994647226966,
      18.86048706677828,
      11.560763088360508,
      24.555885429279446,
      31.596125002220116,
      23.937377181875018,
      11.343722895499381,
      16.499747621488282,
      20.713313654914828,
      7.604658830184734,
      11.59870743835539,
      12.87429227901282,
      7.096558932661636,
      20.824044439433035,
      8.917327427849926,
      15.358297759847387,
      6.956906412744336,
      25.140999199984808,
      30.02147301655886,
      8.819456221417969,
      9.752009173808021,
      22.185711889842626,
      13.89821852977978,
      8.525015764339646,
      8.149027607470263,
      17.93982912128396,
      6.013912636551276,
      18.92242030801727,
      13.232158636962271,
      21.093630994664093,
      12.611229476569898,
      10.18680505722725,
      19.148390923515862,
      14.582468069909368,
      11.927878271784074,
      6.82390014244551,
      19.81115313815079,
      5.623422302526619,
      9.793262673115699,
      8.211418902629392,
      10.636331615224973,
      13.477363099938206,
      25.06506026716742,
      24.748807471809307,
      8.664670946857887,
      7.898776286343733,
      9.331069315603473,
      17.955863087987677,
      17.786736477058906,
      16.7936278827394,
      12.043511796465683,
      22.68424152099898,
      17.370625131449938,
      19.26818247302777,
      7.608902181367135,
      5.9021185074022,
      9.935362483664068,
      32.20534373257464,
      9.984681762572832,
      18.738302127622564,
      10.051092420208326,
      11.314347316849874,
      7.897909444709768,
      7.193239369146024,
      18.714844435674966,
      7.440143596174601,
      9.713376500117674,
      6.666940569426267,
      26.50771938842978,
      7.011044126003516,
      5.623528412531907,
      10.892137153549157,
      6.395008579727832,
      12.909882306812234,
      15.026446505417637,
      23.09211086850989,
      11.683322390809323,
      16.88116141604845,
      7.987190908677543,
      5.985482247387188,
      5.8745329618580655,
      21.609450144004814,
      6.185184204035127,
      6.283009927752073,
      11.877578624321693,
      12.795152749490299,
      13.485766226666373,
      19.896997255680873,
      24.533020649383552,
      13.145295382861885,
      18.13340971262614,
      20.083183088939364,
      13.218292048154556,
      14.341828845871254,
      6.946125327735339,
      23.635754548990533,
      10.763671875569317,
      14.312234658201895,
      16.38916781339341,
      7.987351793797575,
      13.78406241407273,
      7.681605228817713,
      9.609445786926072,
      9.555122858613617,
      32.5950478082181,
      11.575324613961016,
      18.11785807922498,
      12.423153320572503,
      9.60556997239924,
      5.395246971149373,
      16.276600564597032,
      28.244303955947743,
      6.4889558647516745,
      10.900113251869486,
      15.169218911885144,
      35.181721171715964,
      5.881749949967823,
      20.699703865021537,
      10.99180179922213,
      12.69197760231625,
      10.669327035343468,
      13.052838497031635,
      6.848340568257365,
      7.203482274700367,
      15.350287774158238,
      9.737936266250104,
      13.000662596737824,
      11.805421388858623,
      12.231841452936992,
      19.970397165346053,
      10.223623919971052,
      9.899092448912818,
      33.94444063585748,
      13.485619341781767,
      16.028549081286588,
      20.962935952259393,
      7.346404700757021,
      7.565040314299815,
      14.938874514575437,
      14.396879822625916,
      9.993967266094119,
      17.61724698800877,
      5.848914885399645,
      16.012238753818178,
      9.375188516257744,
      17.66733530792237,
      14.956676039183227,
      13.72994317064434,
      16.033176523186135,
      24.69879525760673,
      9.569419633474844,
      11.074036020164964,
      7.281469283167539,
      20.24058455223145,
      8.064840433354611,
      23.196608357819375,
      13.635573566984664,
      10.61101197344355,
      11.412062883866048,
      19.83855880976511,
      13.63675235486467,
      22.569531294093988,
      27.589391089876518,
      15.868598522015962,
      10.651674875417044,
      11.826720605619336,
      13.470809164360995,
      7.131520310237859,
      13.939210154499802,
      20.69254203488649,
      18.20157635007585,
      15.237974825089116,
      17.42486700482583,
      23.998043728907707,
      10.818027538185984,
      16.953961583703183,
      15.08808498995588,
      12.177182587288884,
      12.174591962404493,
      12.290357586410746,
      9.686543079732479,
      8.051859120990931,
      9.562955466729331,
      6.602134943436928,
      13.873430116292363,
      7.535891002918061,
      14.02310812901918,
      11.934232299456552,
      12.146381746032041,
      8.852023079522182,
      18.25562056607472,
      13.91998685112634,
      12.965197645179682,
      6.536479335939753,
      6.132222766046325,
      7.958232812393853,
      10.282836223995165,
      6.752627873395438,
      6.3010017868686194,
      8.371415932715603,
      16.926748154417407,
      9.967835249116614,
      21.937773772145658,
      7.515076285667242,
      14.336624267598948,
      7.311592147847055,
      20.00275839928266,
      31.05374653157023,
      9.99430113284033,
      10.736147508422134,
      6.9448530870012535,
      13.168724344901108,
      13.35029354756114,
      6.86044070533077,
      18.036032303400617,
      7.853477193780097,
      16.04962477626001,
      20.467711904246176,
      11.01686224456784,
      12.306241298933323,
      14.52190512673498,
      13.868090986125026,
      23.695524643115043,
      8.07689349204132,
      13.528376480054181,
      9.703520703788627,
      8.266109974429638,
      14.603962475850432,
      21.82277963466494,
      17.124648322968696,
      8.02450918008031,
      7.86310709431464,
      30.013514994832775,
      8.346866322820615,
      18.363562302622938,
      13.355947420273571,
      11.031299112052407,
      17.349477034504908,
      11.716104112873788,
      28.660167291865783,
      9.524663585270396,
      12.493886954146724,
      9.272515129399155,
      15.988445754749188,
      28.563651310768225,
      31.342977676929493,
      16.77551951025148,
      13.525646973434638,
      25.157928862697453,
      13.944955677742996,
      10.09224950684531,
      22.289381129700367,
      10.788851827808504,
      21.813729349926554,
      7.880308008900107,
      13.835241983573946,
      9.89138099716534,
      18.46802169632616,
      12.582374917630197,
      22.78039426504788,
      6.0911925809305885,
      6.035182003042165,
      6.662951103017231,
      19.45724981182709,
      7.611711893607278,
      11.803940563040596,
      8.470717360844777,
      12.844859757152536,
      13.022962020649185,
      29.74960066015998,
      11.48223927238998,
      16.226755996438026,
      22.71083573114236,
      12.25155879130775,
      16.86754006743732,
      18.3088174575599,
      32.13649941644181,
      6.175957293847996,
      21.772964344547916,
      11.699817279913544,
      11.298097797304239,
      19.05135643266094,
      23.37365637176058,
      11.605531793774992,
      15.549183104825882,
      8.314758030957357,
      16.163193047904148,
      22.642955145330895,
      7.006078688043118,
      7.772377113642596,
      15.500573679330733,
      11.80457193750632,
      7.016537713007166,
      8.860418962262372,
      16.262819830714367,
      9.587491218597062,
      23.838372770441605,
      13.970885033037895,
      21.89894505152806,
      20.22463317184074,
      13.171526795829832,
      27.14924170628271,
      17.074710625306693,
      14.053515741924947,
      10.248307652055365,
      11.686086351583898,
      29.89684132761981,
      32.41434166377334,
      6.01302339027546,
      16.74345571058718,
      6.712997194285033,
      8.270682544553097,
      12.82968351472401,
      11.97607665796544,
      11.864334277809336,
      25.88813100547949,
      15.391029347084986,
      11.457296113571042,
      25.401511802976426,
      7.385106708134815,
      9.246923188489633,
      14.715658129347064,
      7.210348520696913,
      6.660930465417585,
      18.052262691955665,
      9.845483968964485,
      12.506134377338176,
      21.686679230261504,
      12.036204100331043,
      12.455295545414863,
      16.131684486000808,
      16.99147824615111,
      14.282282409627857,
      6.901108625325228,
      16.763960047459996,
      24.23693326824241,
      10.567656776147174,
      17.339455985113883,
      13.534919224715482,
      21.386343854503256,
      11.011941112486005,
      23.762517817881434,
      13.463968095160451,
      25.095926653886636,
      7.793411976463821,
      6.684087219723242,
      10.02136605438232,
      16.131802505266858,
      7.329624358109841,
      26.042924555939628,
      9.941816023703677,
      7.603523581691999,
      16.466315651809328,
      8.97818113118734,
      15.382918828925982,
      32.35935270379318,
      21.541826810426638,
      24.314082716697516,
      15.545661581744014,
      10.505791335877813,
      12.328084777000274,
      18.11925269063701,
      24.3151774489512,
      18.741459101772012,
      21.956122265102767,
      14.739608205693596,
      18.299962898539402,
      9.46135043830384,
      13.172265760225205,
      18.969086940584987,
      9.247953118502128,
      7.320245946113888,
      7.9428777037809875,
      12.843464029695728,
      13.147370058622853,
      15.316683347608237,
      20.2222844782408,
      6.570030198682387,
      14.474365573022792,
      7.5741837330215285,
      11.832675566417404,
      6.805130880482207,
      9.97102439174461,
      21.743647255024463,
      6.142663760811506,
      9.98789237895813,
      6.373086751764821,
      12.634571013980896,
      14.985546243003064,
      47.81032681245941,
      10.89403328972679,
      30.717046763188023,
      13.88780911793991,
      29.274641147406342,
      16.966455451981144,
      14.720009033864589,
      6.879703662228579,
      14.918550576412663,
      9.89254878924833,
      15.66600278538157,
      17.431436098168458,
      11.867976766542002,
      18.439049631087684,
      19.115190616458072,
      11.732131406500713,
      7.320471163434928,
      6.005539214660429,
      15.445064477614707,
      14.446847186060022,
      20.67827304630668,
      7.949332188049179,
      19.487854952019628,
      6.234389802252071,
      7.0628337410592765,
      7.6873501216719164,
      9.154655031598807,
      16.1689310464302,
      10.31383750037019,
      10.875750325163231,
      25.67415318211036,
      7.684354504072896,
      11.01579602975676,
      8.290700137758527,
      6.141880447048955,
      19.825580178956315,
      9.209262633368374,
      14.756623893460384,
      15.010048208841932,
      16.482265583386415,
      20.179130593180187,
      21.19542650565494,
      14.095168746298603,
      6.68703665205237,
      12.85358977025749,
      6.843489771070565,
      12.39170718248068,
      6.751775013366005,
      10.524693852103063,
      21.255727788593855,
      13.001901596166197,
      17.914031684567362,
      6.773042549161317,
      14.642820141492836,
      6.729888202415841,
      17.01246470821529,
      15.065230384273201,
      26.631004460724764,
      9.843275328342559,
      14.625942408156249,
      15.588031512254823,
      27.048992371734215,
      9.660969364505355,
      27.999327029938677,
      24.915528391966912,
      12.61456402882824,
      11.790945991644772,
      12.72789226025239,
      11.271275888743084,
      12.232612292444019,
      13.525804758363154,
      15.084935659161445,
      14.17773483448837,
      16.429965164665397,
      11.28128997792794,
      19.229322397924985,
      13.863359881200429,
      21.269433610052083,
      11.685667457765836,
      25.214371041776523,
      20.59164162654709,
      12.182404774141665,
      16.930396281681716,
      20.226651375162835,
      6.747612669901755,
      6.339238898049115,
      11.58461419093856,
      9.55186503408283,
      7.051437776247984,
      7.423465620855217,
      9.04763467521224,
      9.179328449757959,
      9.06209573367764,
      7.0276188291997626,
      7.491192570160837,
      10.630524981104122,
      14.408731955869575,
      25.174322637578545,
      9.141569820053377,
      12.798942076555987,
      19.42506663644565,
      8.444336689521183,
      13.443516284017228,
      17.47181147427005,
      20.593703113894502,
      14.526113233647516,
      11.205691668380481,
      10.313612554683868,
      11.801233263938066,
      11.263090384248917,
      11.766240542127179,
      42.53966472969539,
      35.06885374868912,
      8.713556283895265,
      9.484315464595996,
      10.103735796483477,
      12.803881714591984,
      27.047537402603968,
      13.214075049318996,
      16.730905747289672,
      12.258761583683276,
      20.025886491725462,
      11.04677581425733,
      7.558495068912622,
      18.811442562424627,
      14.571891788342386,
      12.22760985125773,
      7.83731483454013,
      13.304376748253262,
      9.528777671862972,
      19.871200293670157,
      12.048636140207313,
      13.856180969330296,
      23.224485769462877,
      8.262022126164286,
      23.504692312859007,
      22.198058183044957,
      10.374426394613945,
      16.07536119942951,
      23.584100491356367,
      14.874461463685115,
      15.996635312307724,
      12.834596437177064,
      18.193022072536078,
      9.921742648978105,
      8.065930070431989,
      17.601614743901404,
      24.592374835407263,
      14.46226653628435,
      6.41285425102488,
      14.702127098587942,
      20.806627362484868,
      16.686547706745955,
      8.62513384072098,
      13.218832676456458,
      11.804592534233059,
      16.448316528511636,
      8.27432644877706,
      10.167144817677476,
      11.510121379818312,
      8.466502663523844,
      22.168420148153473,
      20.911522502417824,
      12.240713593735654,
      11.428653412393063,
      9.914324051153956,
      14.83950452633831,
      6.581474345392163,
      14.322970836434026,
      17.52827193859653,
      23.387188044147305,
      15.527167688263848,
      10.168518216952974,
      18.90960355827545,
      15.83445566035911,
      27.23860585338868,
      15.49157869564097,
      19.84664057162358,
      11.62368595773456,
      13.11900734459485,
      11.862126816975495,
      8.408851052863016,
      29.636812804415037,
      7.22313857400729,
      14.490207062985677,
      11.744423763675714,
      22.531812453846683,
      8.392457360807938,
      23.702087382392175,
      8.651702663756092,
      7.723108770452198,
      13.680722671245485,
      13.568943056003548,
      6.897296627192025,
      10.999548632290878,
      7.346697935606969,
      9.12712224624566,
      12.826587472367617,
      14.426834000171967,
      22.366073856305537,
      8.83726499614144,
      7.936349386332029,
      7.364930622607155,
      11.756716176172109,
      20.47920076923432,
      14.796441803957292,
      7.986762051538204,
      26.64610407976932,
      6.827954747158126,
      7.006285789670827,
      7.1317873914901035,
      7.440251127629558,
      14.14014615599632,
      10.76358435488254,
      27.483262319732656,
      30.818271670226242,
      23.727492309845296,
      22.169484137790366,
      30.494290875619964,
      12.393733773822921,
      18.59399937595464,
      6.929656231450291,
      10.31813782150544,
      12.400233425524899,
      18.89994032552822,
      15.100901818786332,
      7.695514799025155,
      8.051492103051261,
      17.167351140012723,
      15.232514314281033,
      8.521179129048138,
      14.81663145857376,
      17.1244706971774,
      40.85105930122466,
      23.238125401556772,
      29.309832980900538,
      11.071045976265692,
      12.209162104873084,
      16.439203482712664,
      11.499486690680907,
      14.022004987996299,
      14.029105752185153,
      7.40184791594972,
      13.747451469992011,
      16.909987805403034,
      14.485701771413051,
      7.630714718744052,
      7.236744280442151,
      14.28063458932631,
      18.27131864345543,
      10.879471755577484,
      5.038843736151466,
      12.714081000560387,
      5.903882513799747,
      6.5261043199980415,
      11.612285451998373,
      14.280822548215992,
      11.396612600177917,
      15.32387122099718,
      14.74641794327613,
      6.245281337669246,
      14.744967820910064,
      13.095445117440871,
      27.458343027786896,
      14.983475111469652,
      23.97075435119216,
      7.209286634227429,
      7.086051409688943,
      10.76080369527608,
      14.19527662083262,
      15.681777043255256,
      29.984663900967472,
      15.585601224418806,
      13.78994848436298,
      7.795058705832832,
      6.207943780390736,
      15.786520522242991,
      16.715118195574377,
      7.921846687605598,
      12.55023551698858,
      13.574272675672583,
      6.234250232917564,
      7.056157104634999,
      7.916648691187153,
      14.430192580991571,
      11.583689182128081,
      23.057765669555888,
      21.473539708857544,
      14.827826600585412,
      23.186873691466314,
      9.839542925584729,
      11.517006971296322,
      17.83176231128162,
      11.215307381274531,
      13.32207904728535,
      14.561634211219738,
      26.190582045250697,
      8.560728926942042,
      13.314894663723654,
      12.437108607088225,
      16.39022310903785,
      10.07609648573034,
      11.680328646643563,
      16.45121158320109,
      10.765960614430094,
      14.405491662034487,
      13.773132184097621,
      12.69518549211959,
      9.180480714757772,
      7.0356003970213905,
      16.654188296757603,
      18.904784270928523,
      16.659836819728756,
      6.089148130277839,
      7.568514665989232,
      8.803682487494324,
      7.411121013024546,
      10.206442206217478,
      8.47437850312198,
      7.207476701088938,
      15.275552876302758,
      25.855223850863084,
      9.83279262013394,
      8.265979701619992,
      7.669163696221206,
      17.96234090181157,
      15.907616552389465,
      23.4068165844076,
      16.380034554718584,
      20.51010231094279,
      22.564706184502096,
      30.507052670802157,
      24.71115259482963,
      16.10043284728043,
      7.475965201248314,
      18.9443413328518,
      13.053243441088679,
      42.88319310891143,
      19.999438941803795,
      12.024523967335673,
      7.940826602690712,
      22.10496187221745,
      8.798815612337677,
      8.46021675718717,
      17.84899223106509,
      20.27624297933825,
      10.376979592935914,
      15.900064955254063,
      18.841545653362324,
      16.952747778778626,
      8.242498682108238,
      8.209202526233646,
      22.724343612062587,
      11.465489574164485,
      12.77623503604847,
      12.557281773409601,
      13.992766353956767,
      22.940444103513776,
      13.310094714696948,
      7.97716735910882,
      7.40128176178861,
      19.07623279655518,
      16.78082826106588,
      7.815768014065814,
      10.768652293841571,
      12.951653158136411,
      8.734072039595711,
      13.024837087771571,
      12.140567359024475,
      12.797849658610211,
      20.640278960751036,
      11.31692051406024,
      21.88573466088116,
      6.221243168103739,
      5.676300286246808,
      18.574577474257342,
      13.990933853230478,
      7.773863431366455,
      17.959367966099073,
      15.179409024997538,
      8.095006802708973,
      18.44952271596202,
      13.570947519735943,
      12.409693616367191,
      6.796900314536124,
      12.047718822593238,
      11.50465434523451,
      11.706283922409307,
      6.444368822000825,
      17.011462740871657,
      14.893357612526696,
      16.19267331803706,
      8.439054044689431,
      13.339674530481355,
      8.25376477561111,
      18.674736915281812,
      10.124344806878845,
      33.71543747418008,
      6.87582519759808,
      9.575683979118917,
      14.18906442665598,
      13.977864644282045,
      12.892768588115738,
      9.018105470994861,
      16.922585896229972,
      6.720933088608592,
      22.114685942474026,
      11.597181080626807,
      8.454048400751823,
      31.615744460792694,
      17.191050429111467,
      14.221461088631875,
      13.52708820923455,
      7.074381376881153,
      22.814490707490645,
      31.73058257739051,
      16.79407781993359,
      14.674150483836232,
      13.535704318556084,
      15.55619920262165,
      10.531409595776397,
      14.493703529420713,
      15.310026052860826,
      26.316031902281964,
      21.593408140298397,
      24.530830133234087,
      7.554316906694012,
      10.588336246086056,
      11.815774571979308,
      5.950219685135776,
      6.695825154119829,
      13.929624862213652,
      14.947045946278196,
      12.441425564422634,
      7.688143778097845,
      28.016995200583946,
      13.213922463339568,
      21.86176851859447,
      5.809739929855965,
      14.914286046961871,
      10.392152075557078,
      10.062813117498468,
      22.550266567309507,
      19.018806756715353,
      19.542930532133003,
      12.108692383946302,
      19.526418516588798,
      19.667942362586118,
      27.337462614472493,
      5.457731743453142,
      20.336034637465595,
      6.2312757272318375,
      16.32444922955488,
      16.11989124427748,
      20.00374346157652,
      19.97779980775622,
      17.060690868495815,
      7.7568947111049935,
      23.796409762157868,
      7.882646928266228,
      30.09328365277791,
      14.303602603647402,
      11.001548306443581,
      11.968923955107263,
      17.80908014019227,
      16.95299258007405,
      12.21179108964056,
      10.718459762798448,
      17.076982900530307,
      9.442467953342396,
      7.976206707790957,
      15.91462111768312,
      35.82345970172942,
      14.173664849755285,
      9.566655076074365,
      10.728006947659209,
      6.877305081319304,
      8.123669242183947,
      6.034897561130349,
      7.536693256714822,
      9.987434765421709,
      23.007846669067998,
      6.894776814729081,
      21.784037942956843,
      7.251432339812063,
      12.90013580561386,
      17.550834080814884,
      7.023384646135561,
      6.1531997708132025,
      12.511722376199483,
      17.654934632467295,
      6.406356697085682,
      13.979131392386908,
      15.226652529072002,
      13.891146561084666,
      10.44715675299932,
      17.124825882362618,
      15.107500199642525,
      19.39379563161443,
      7.350335262870194,
      5.9562392194796505,
      16.304708584207095,
      8.316701446961993,
      17.750910140798258,
      13.33620715406664,
      19.149394667910876,
      19.744257430514203,
      7.742891312557025,
      19.352705455473195,
      12.13724041005857,
      8.79810586837681,
      10.909409391313474,
      10.89796880864222,
      5.3294297307511975,
      8.012945993710925,
      15.296032113507685,
      8.378727307140341,
      13.689080766204201,
      16.692299319558774,
      40.86639146457296,
      9.168239852775447,
      13.221964142308666,
      26.90040867548592,
      25.15105985834575,
      7.548548864533814,
      13.874064337514948,
      13.680695954503346,
      18.204283731642263,
      8.406023344022032,
      6.839305690052217,
      10.18007139949789,
      10.67243572686861,
      21.57351377178515,
      12.702644851274922,
      23.818154548761377,
      11.195087894553755,
      7.789549352099893,
      12.686704763116555,
      8.047080354506559,
      12.368145303908173,
      8.823194476882213,
      21.305131524672632,
      17.892837841401832,
      17.027791661482155,
      15.799534845074819,
      16.916342876626857,
      28.788435101236253,
      13.585016414881531,
      13.537605843890402,
      13.042453575484624,
      13.812558836510478,
      15.40492649818831,
      12.320498934256737,
      26.52371590595417,
      14.983221303058151,
      19.883222777561915,
      17.683991430813407,
      15.15290700776924,
      26.149872711269875,
      9.941020977086815,
      6.978251849728187,
      17.507368577531643,
      8.699963756440695,
      5.886872400873692,
      11.006747582779376,
      12.60778841401124,
      15.537010211583306,
      8.614821322088632,
      22.161940325413426,
      17.800888498284074,
      16.006792990786366,
      7.050102073162645,
      6.640681771157846,
      29.283730979709805,
      8.728384761366367,
      7.027552487825387,
      13.435207987997835,
      10.241429221402713,
      11.398818867253409,
      20.802633894811997,
      9.214464745470304,
      8.501116782485786,
      24.52637379015546,
      13.413591643081766,
      27.419703030052787,
      22.82639320512378,
      12.639989548825888,
      9.207768554795907,
      24.933749614396984,
      23.1518981645679,
      21.7388696125271,
      16.901726171502244,
      9.838452718123024,
      7.6536801054672425,
      30.57172057922071,
      10.54842527637508,
      5.892807212855987,
      12.25244483970305,
      14.19142008283716,
      11.820704434137085,
      10.101989353940265,
      11.008777468711294,
      10.147456708549129,
      9.330730147278137,
      6.7268681231393,
      7.090606025047595,
      7.8820815478731205,
      22.661707442392878,
      14.035284383219748,
      17.827285165862264,
      11.692340367588796,
      6.775554951342075,
      11.551646029678844,
      11.937786962116588,
      7.275479966555936,
      11.309863048415567,
      9.719022491178658,
      16.31965178881334,
      23.164483601128303,
      8.883052243854882,
      11.122115584055226,
      7.921984139439671,
      10.832445893375168,
      11.32479819886972,
      7.089496969605035,
      20.043758832157533,
      22.957114212426127,
      22.195436736856696,
      5.6911879385487225,
      13.428354273330793,
      19.151120999980332,
      11.823003749889935,
      8.987593618704594,
      17.49336344455685,
      14.401831845992374,
      7.4694225986644085,
      15.302153996513217,
      7.143267014681946,
      18.342593869395984,
      23.005484727127747,
      16.854067592828603,
      6.489629948657327,
      7.148940395112858,
      27.43713738284117,
      10.148831668951777,
      6.475105897326168,
      17.55284445445561,
      22.675638734054363,
      6.626441072280399,
      17.580556877920742,
      6.162929304517968,
      7.674039257057817,
      5.909180087075474,
      21.64703674709423,
      12.477629088879493,
      8.016757159103081,
      13.943927018770221,
      15.053166464481361,
      16.109061214882868,
      17.767694240377505,
      9.384394584175618,
      8.485279744474918,
      7.191345183464802,
      11.329627578119148,
      7.208980842373211,
      9.670463918602955,
      9.986646860210248,
      8.554133305396524,
      7.176791702814164,
      12.624241978211844,
      27.162554013474992,
      24.552417240076682,
      12.323064458534313,
      19.99534634449637,
      15.228761994834759,
      24.034862282601466,
      10.020375772134278,
      12.263241538505904,
      12.162229880075833,
      7.307811527224112,
      10.113439766414661,
      13.24089953018747,
      5.726267659998638,
      12.737055617382397,
      7.834173458580099,
      19.228743917097653,
      16.594287874247343,
      7.871813834982383,
      20.398716866547243,
      7.3665765041043105,
      7.233737757007341,
      22.294171189695298,
      22.612958028901176,
      12.938950974496995,
      12.888830986314792,
      7.0777932272952855,
      7.2814641616468165,
      9.661574156104043,
      10.044444901912234,
      16.587727647401486,
      24.12839350200521,
      10.604993254331298,
      20.296008967180807,
      11.531615319553568,
      12.476393462631432,
      10.773469973446318,
      11.577438292145162,
      40.92489538036781,
      8.257813761314242,
      8.323297803491593,
      20.26900355626103,
      8.536374850060136,
      11.200149363408489,
      17.715263689041173,
      16.21662324998061,
      15.463886845590432,
      10.46574834936964,
      20.247999717596016,
      28.096990101567865,
      16.202637778783444,
      14.729424251960387,
      19.257695319457838,
      12.29618939699171,
      9.659182303056037,
      6.793099220167643,
      6.669625459832305,
      8.62781210871618,
      20.51654640337234,
      6.691078788743032,
      14.715009267271652,
      21.04105919522653,
      7.392048403970304,
      16.58443528658844,
      7.682397131905948,
      6.771534873081816,
      11.19874403649624,
      11.139032489930564,
      17.478351449583663,
      13.181170684279959,
      6.628596755406551,
      23.006278571636567,
      22.21905955380547,
      10.316137429740786,
      7.1062882217675405,
      8.501655572734766,
      6.066592080113855,
      17.388596226110906,
      15.691935927875162,
      6.36220899118749,
      15.3965089421083,
      8.213845960291264,
      32.648152929943215,
      6.262641435439654,
      20.512170831170533,
      6.231492490278499,
      7.378541261476571,
      11.104853456228085,
      13.605976949681828,
      9.09745799126426,
      11.287902841050897,
      6.66994721570796,
      12.451893829741469,
      12.591799991633723,
      17.024437189254105,
      26.665585780638065,
      5.327889440282682,
      18.87708146761455,
      6.899194598918027,
      13.930114223644944,
      13.157285013723994,
      8.311905874998144,
      8.563511805177058,
      28.734584840406924,
      9.230205114539022,
      31.86748196276576,
      8.948423849136567,
      11.14843700633052,
      13.446439624551877,
      5.733789173032481,
      30.63137404014048,
      11.848035115826175,
      9.808333150884684,
      21.83555821452448,
      25.4774632382016,
      12.607915733283205,
      9.495884363771191,
      8.787067024223015,
      7.501937853649217,
      6.994983214537256,
      17.207961410327513,
      8.375934463268244,
      7.276790473798758,
      9.698209791212765,
      18.722030587091204,
      21.719515570504047,
      13.280689827715463,
      13.850378156887665,
      12.618242832946668,
      6.549200575241287,
      11.231475968117882,
      16.504372243939038,
      11.141701004109128,
      28.312686626213384,
      19.284516481046577,
      9.650967290758926,
      13.596128935048954,
      21.846697051264453,
      7.973889040015669,
      9.87952657802259,
      7.494114848725902,
      10.819202790632904,
      9.678539861673555,
      6.707451279997879,
      14.769252079131585,
      13.201466611835366,
      12.541689139812908,
      7.97842669661769,
      12.426312755009734,
      7.642995209520334,
      22.507387391019144,
      12.571226005517946,
      17.447363234055082,
      23.520898914948063,
      15.497422155851007,
      7.485805883394554,
      6.485843309395966,
      17.233524427111362,
      13.592414803355638,
      10.724707607653949,
      12.458679861851758,
      18.078818761875674,
      7.138292666757667,
      7.891188366029815,
      7.541963546298019,
      17.224445569756398,
      15.729495263202757,
      6.554421847370194,
      12.579086246110844,
      25.8868488663587,
      5.795238885181181,
      13.57394353883609,
      6.453395176571654,
      13.428051120063309,
      6.550529375070918,
      18.561645673317415,
      17.582686153664028,
      9.478606841347633,
      15.262157458922255,
      7.093542964789026,
      14.965524394202905,
      21.060120480474787,
      23.77717597776287,
      18.930683196713773,
      14.176802718363007,
      27.108527211592154,
      8.354892508312442,
      8.522388153119211,
      8.82861484005493,
      28.39394678805454,
      12.229910333467549,
      9.796797359640827,
      7.880466204215894,
      24.568555804081544,
      8.204719399967393,
      12.603448251427055,
      18.81149983307081,
      14.104455213837308,
      14.686768114260428,
      14.696069147261477,
      10.297024778761411,
      12.881035136927633,
      7.400385717122573,
      39.552245011687745,
      8.258062765863897,
      15.69017137300489,
      6.253024882076866,
      29.000260029796262,
      10.425000354423211,
      8.081667238958056,
      39.98216647371889,
      12.374005690777945,
      6.235102443100957,
      18.684488838327333,
      25.660692203753847,
      14.44798589486638,
      16.214983558109353,
      24.94678949158847,
      13.398940051494808,
      29.950894199654368,
      7.678073861976388,
      15.921119433860214,
      8.872971965974429,
      10.762844693361195,
      22.278457211774306,
      9.466533422409963,
      9.587724724842698,
      6.2638153907113185,
      7.834799090391856,
      16.90798061882922,
      12.203189628778585,
      11.494714993768175,
      12.430970974524048,
      6.56857189151821,
      13.987175168098286,
      11.75945737376487,
      9.85019664886003,
      19.40684797696477,
      10.620477772555384,
      28.775857671307175,
      6.7868095401048265,
      8.031829409037968,
      17.242888623898143,
      10.782439625614007,
      9.333906723421869,
      17.679517708416324,
      12.254950463798044,
      15.744308032933086,
      15.087110640983376,
      15.29728765341129,
      22.658625028174892,
      17.191870020638973,
      7.289805975352166,
      16.988888711978237,
      10.901547220761303,
      10.29197199492145,
      18.32947543062037,
      9.35435890049057,
      17.113473673478108,
      12.612664333119872,
      27.246971240725593,
      22.20394024102507,
      13.001357736942174,
      9.185900423872107,
      25.3172496492642,
      26.172036959685094,
      17.288013300724142,
      12.369784105325623,
      7.159651941684745,
      15.050506085032715,
      15.308497854014051,
      16.23692052184122,
      18.33549037707607,
      17.749867652124678,
      7.469070510444508,
      23.060116138501243,
      13.724595423331623,
      9.008460109222357,
      15.433081749883556,
      6.893527637951293,
      8.584276718663647,
      13.744182025307511,
      11.870805339593726,
      7.172491082388728,
      18.695338522924576,
      12.40001092705685,
      17.94972869252724,
      26.30971040587175,
      22.696095543045757,
      16.79806769866607,
      25.243647322634033,
      17.941803502919484,
      28.02057227148579,
      25.533702900809583,
      11.605301815761884,
      22.928901870005518,
      16.38875269160917,
      12.708474719698044,
      8.241554827769887,
      6.946217195726552,
      7.639088504138329,
      7.265068913010095,
      13.170764402020023,
      15.161973056965625,
      18.951000203982478,
      8.208730749871801,
      16.125574206026972,
      17.586188091122953,
      7.093133296403553,
      7.837840280937578,
      8.73832073332391,
      19.98106765885267,
      11.369522883250367,
      7.105284768981853,
      17.331175001165352,
      11.534057756591041,
      8.093972321964038,
      16.601301848090337,
      15.20171548713921,
      11.178806625080306,
      23.189736717508076,
      24.500598570220983,
      19.410360343175007,
      18.992607340991118,
      13.406796273417411,
      16.840496221727186,
      16.99186564942572,
      6.80976680819706,
      7.463600654293438,
      12.4894873119626,
      8.339436395552074,
      24.609283340085643,
      6.481882816481818,
      7.898778134026271,
      19.708069406372733,
      13.435874455715771,
      13.336314973792772,
      9.955378085885208,
      39.54246788757105,
      10.849725005455374,
      11.42322510304726,
      15.020448976856986,
      12.397156719526897,
      27.882914457436375,
      14.626857806210904,
      7.465411479228293,
      15.951771423680546,
      10.637507006639138,
      22.2728619959008,
      19.702695280010534,
      17.33692399691446,
      25.777473455578725,
      16.57784340684203,
      12.054713423034958,
      25.168024387294256,
      8.546636398237743,
      18.395740661799245,
      8.920705691918473,
      19.479533855902698,
      17.4909605431429,
      11.801370790853982,
      6.60314170076768,
      18.21926714363572,
      26.625161349403182,
      12.957436533845968,
      12.551108363463213,
      7.1953179099335545,
      9.531135907497525,
      8.0292245303416,
      8.429968394592054,
      11.484990676764175,
      11.82587726582013,
      12.482233629741277,
      7.181612511132657,
      15.05349304381649,
      5.835300455781076,
      15.03983137574274,
      12.487285174499302,
      17.559982262808305,
      9.080679109857126,
      8.921761429490871,
      10.418516445342693,
      10.786133000637404,
      13.015001266685008,
      7.601232849466891,
      27.004125103298385,
      30.236130045506496,
      24.345439143287166,
      31.96091044277905,
      23.45362325536199,
      13.736995193782374,
      14.937314025518205,
      11.704116908549352,
      7.988161675175197,
      7.499295947734351,
      12.287341608785084,
      19.93339702623766,
      17.585029952181554,
      7.563957530583957,
      18.60458280749971,
      7.612115978149107,
      13.708704729452188,
      15.40028562064938,
      31.342816402877656,
      16.299633287490483,
      17.1392782535672,
      19.010779189944923,
      7.157419306412603,
      5.788407957970673,
      18.23952095192733,
      12.23131323651116,
      15.405761252988285,
      25.277039475880247,
      14.113470106531787,
      9.85495793625518,
      10.503612669582948,
      21.244325873081678,
      6.002106590324266,
      10.0117338157501,
      14.819072621551975,
      10.512527110621148,
      9.637675069420865,
      22.34874366282847,
      6.4271671314716565,
      14.76689074054762,
      7.355010465206399,
      25.960288444654772,
      14.579756998290366,
      29.53681599218416,
      13.968684807911286,
      7.902239721797787,
      9.553585908591495,
      17.005634847959737,
      8.500841720063276,
      13.888098483169212,
      9.608650288759494,
      15.168665953079485,
      8.1830110917893,
      23.620628734878874,
      20.88307891408972,
      11.47782234169122,
      20.00830082888581,
      11.770077122670136,
      7.098315059816243,
      9.682229440308934,
      14.505952565120232,
      15.9239552086512,
      6.150481125018801,
      21.398933367549322,
      7.40085251175259,
      20.544742059987342,
      16.7346838290774,
      11.49038353183298,
      19.680696610187393,
      14.077030124039927,
      11.423165297776588,
      13.266393343955563,
      13.741128509698658,
      19.66233312479746,
      15.302329264756377,
      8.379010453144916,
      14.471226823161134,
      17.75998489466394,
      12.794181965713829,
      12.613320368017556,
      10.019605611536807,
      17.0527048330086,
      8.827470361173072,
      13.77985280238983,
      14.278929556117758,
      20.652707356816066,
      7.188583313424711,
      11.065955786577645,
      11.4691203252596,
      11.937498576589084,
      26.30343395764918,
      11.320627505189739,
      9.433347220983062,
      30.5543788041091,
      9.628997133267715,
      16.12640164416443,
      24.85491059989968,
      6.213947465853873,
      13.163423773478007,
      7.388918955596489,
      17.94708380451942,
      8.69167868730366,
      7.602821192586689,
      13.230230096083087,
      8.84598340983471,
      10.834773402835655,
      25.074080676388764,
      9.549506355669548,
      13.500656026737694,
      15.052288555821082,
      6.838700547228774,
      13.939456344973733,
      8.21404833143056,
      11.879716015545277,
      6.913625003586885,
      9.894991240404211,
      13.418592937905503,
      5.611775067327051,
      8.99172945087851,
      8.001501778893685,
      21.509779033960587,
      22.70324131822489,
      9.807255043774164,
      14.938316003628232,
      8.507511982045548,
      13.627941655484564,
      14.600686161531394,
      6.139519249727754,
      19.751137193224146,
      19.910614704965884,
      13.47647735695094,
      17.972009834483753,
      6.360021869507458,
      11.649665644992519,
      22.43280856692443,
      7.9785929740315655,
      8.346859025423933,
      32.08088051750926,
      19.964351515370687,
      18.24155998317156,
      17.70228254413296,
      10.675389303475509,
      16.36131187068047,
      11.901597181935328,
      29.287396787332682,
      11.185070312480171,
      14.477719217289492,
      9.403079765454503,
      20.267620157653784,
      24.317031425753402,
      7.341019925370108,
      7.476955890159676,
      13.016574382912143,
      13.011408635229186,
      28.642582033415774,
      11.482162076655019,
      12.484945643987174,
      8.165521218268195,
      13.127883536792883,
      17.880352752876526,
      6.549615817329082,
      18.653113576401648,
      15.182681302554764,
      28.57723184644723,
      12.942692198196712,
      14.92046719572793,
      12.359227536067234,
      19.21265898759591,
      14.7807434330905,
      7.056425470124694,
      9.158036448652341,
      11.113768132047142,
      29.07497468874458,
      16.9825121423166,
      13.133875742874379,
      31.22916857850289,
      10.880378086364239,
      16.801102819193847,
      12.592554629079407,
      11.48325330567825,
      12.18366119173677,
      14.616215586423296,
      6.7627301908990525,
      22.587068565019944,
      20.94050572708606,
      12.930395469556094,
      22.964706459947852,
      10.22255092058402,
      12.818691076707225,
      13.998127870139609,
      7.250437868082098,
      8.31879392290627,
      10.264320972635078,
      12.041931702597388,
      14.60838306837641,
      8.448686347620182,
      6.60005656136856,
      7.900147301320989,
      11.405043768239572,
      13.393246490955645,
      13.318578501413489,
      33.68244090399408,
      13.218824725882127,
      12.9415997875832,
      12.14000585535613,
      23.089090131131012,
      16.98567307002905,
      13.529368265260082,
      6.975391294368296,
      16.774501810754458,
      14.338515638923434,
      12.209351010388183,
      30.582210922135463,
      29.97730548145424,
      18.223228532016588,
      10.758260293003316,
      11.181451378161132,
      11.038921638807423,
      8.724389195006056,
      13.51289190366711,
      11.471477369907705,
      14.096882018250072,
      7.261493217335107,
      12.628448118799001,
      14.697455677044236,
      30.324330043041133,
      8.968112946476952,
      11.036471715558747,
      10.469791281728925,
      15.99222861787245,
      9.515400305026095,
      11.568922013354776,
      16.69452568704483,
      7.705119817905222,
      6.117767607986894,
      25.782025086698532,
      11.056700745815021,
      16.738034260906804,
      14.193620593653247,
      12.302140122731078,
      21.726773817863066,
      15.701788033327837,
      6.582899098611339,
      15.103674838934941,
      14.475537411745437,
      15.809320549529891,
      7.979058205816297,
      8.955619503392,
      18.60653939539474,
      8.446546394072218,
      16.433770077919476,
      19.23218945383365,
      6.793346734215321,
      8.236864034906922,
      9.192588965665838,
      22.288082347811127,
      17.82676703605295,
      15.600464152195247,
      14.742127493802712,
      7.157882320864507,
      14.791341745109317,
      14.964564323711453,
      20.95408162429495,
      6.714766711438554,
      11.072258197025386,
      8.453028577242526,
      13.45449242183452,
      9.485002425166757,
      13.25843538591265,
      18.01131237767536,
      12.499389458010237,
      17.56427279847992,
      9.265205231203968,
      6.414020131244715,
      19.153051988951194,
      8.7760755631831,
      15.202259682899744,
      8.933664608452517,
      8.199632818746844,
      14.355640350347665,
      7.1629702422000046,
      22.299232413290856,
      11.513764841385056,
      11.262407237739612,
      11.64447530902599,
      20.672710421239366,
      6.296399177738194,
      16.607404134046103,
      15.562172652541916,
      11.318024326429018,
      8.515863421990995,
      7.096819937146867,
      17.85270568501295,
      8.626855617465315,
      21.76211474055734,
      15.208511595381838,
      13.064922589438668,
      6.002928896253575,
      7.089638124592651,
      23.457321896031406,
      16.67211254010503,
      11.755995909922216,
      7.135705820498796,
      11.678767562021838,
      10.986748452002075,
      8.603652391834647,
      13.193555637840136,
      7.000078242016067,
      13.41676529529266,
      9.422484013517572,
      15.794543523231804,
      32.31216649798915,
      19.06072341708018,
      17.573886935428806,
      19.183265096400582,
      12.47181243359749,
      16.91170555152139,
      7.477335585981585,
      16.918586409740293,
      15.423424439896458,
      12.617581101752531,
      13.502800243264264,
      11.39979719990752,
      8.861371498033918,
      23.307197494172826,
      62.49715318280311,
      13.810182435281812,
      12.84908092636292,
      15.63976915905674,
      14.875732643964318,
      9.74087715099272,
      13.921524696114634,
      21.118102348992508,
      30.075148070012578,
      17.101963426474924,
      7.331832862746207,
      6.192444919418442,
      27.91914987100423,
      36.12634156048637,
      11.744999269241069,
      21.603463660891315,
      16.59113581744195,
      20.511575796550193,
      13.416668059136807,
      13.967419192470775,
      28.48379018104929,
      25.589696719239022,
      12.204104492155816,
      13.319279589556524,
      7.593320428202585,
      17.25929441570134,
      14.634521829860516,
      6.805163285541854,
      7.890874468815218,
      15.907735372073102,
      11.128978539481217,
      13.285716836216963,
      10.35529001888104,
      10.167955137540005,
      15.068235521956934,
      6.7954403455401104,
      18.129472489255456,
      6.374570408382467,
      10.505233138801378,
      15.498433966125928,
      14.550377631091786,
      17.602275178481246,
      7.087932919509874,
      18.257437084083662,
      15.700938209984091,
      18.779836676272353,
      10.123660435218309,
      14.689618639816258,
      19.038723284707537,
      26.963997424930028,
      8.274013560492364,
      10.31153357133155,
      13.947656647610911,
      8.438728252873549,
      12.62195226781895,
      6.117633810338432,
      10.28914919047091,
      11.358303150384652,
      10.897808045791516,
      10.992214010855562,
      18.751522026862098,
      18.9299298732211,
      11.124031354307368,
      26.031178546559406,
      11.80544679365476,
      21.070450049720712,
      10.30499731210594,
      17.841749266394178,
      12.549474984370887,
      10.430695806769572,
      11.688907545388625,
      13.506090905467133,
      11.38560374240951,
      11.21100993332681,
      30.103758896347735,
      12.234192441580257,
      15.088502995014846,
      11.986878248920707,
      8.79270537849041,
      7.871661697351304,
      12.953204307045631,
      11.82140438732952,
      13.678987840440133,
      6.999848584138408,
      6.73640978750807,
      19.456331426911937,
      27.248175345191637,
      20.57643457643508,
      13.699524531024872,
      13.473830295025218,
      25.23110766040348,
      13.03965489030006,
      9.572986985454978,
      24.46607112223221,
      26.363599078890196,
      9.135342377761162,
      15.170282125653152,
      9.11215908329884,
      13.391322240815061,
      9.886316867339563,
      15.111484732114262,
      12.689247659619085,
      28.553068783042452,
      12.254086166287856,
      10.223680518525606,
      11.942073001305916,
      22.724342597068752,
      11.81512844862934,
      15.094306382244037,
      10.015643457022255,
      22.40619348884205,
      25.599247087451328,
      6.994082775223578,
      17.181010593558675,
      16.743942506352393,
      12.666786722414855,
      13.701441267636417,
      11.269296738177614,
      6.842033774222892,
      14.624407044168528,
      9.550165238439607,
      15.993590981956991,
      9.391212178477259,
      19.06679233755115,
      11.572160610040722,
      15.166270685085868,
      8.276048233459026,
      21.93985221009061,
      25.972806400556998,
      20.095271343815906,
      8.897676863602284,
      13.29453584137989,
      14.124956337585266,
      10.977127152791937,
      6.467427625878022,
      17.688155939100707,
      6.202683159605676,
      18.457653152804557,
      33.225273932207955,
      11.695128559787936,
      5.775283516490347,
      9.409314637858348,
      20.33765787334505,
      23.692708974074105,
      15.8363822177044,
      22.006256205734736,
      24.106225217307614,
      13.255868681743223,
      24.604661907072575,
      6.936303030964042,
      8.831874104901518,
      13.710995866884945,
      7.76239615681504,
      10.311671746271616,
      6.932704979839676,
      10.191103249804707,
      7.4507303318396385,
      30.551791932935206,
      29.608395365418417,
      11.820395179714627,
      9.406409769394038,
      6.464537751947859,
      11.621921567002062,
      16.07783006027066,
      16.78883315306849,
      6.2367497943004615,
      8.176935148650895,
      15.862749967011888,
      23.58269710404805,
      6.371196016541151,
      6.98371994514161,
      10.711478501015666,
      13.634538489656942,
      23.155777627127524,
      7.872008829117156,
      15.666464189153979,
      21.38267769894189,
      16.434626995835448,
      15.993611170714004,
      18.131910107257326,
      6.642878187305094,
      13.952632174215635,
      9.880712824627867,
      19.04012978421206,
      24.28357747469875,
      11.394168263297614,
      22.473956751210874,
      11.066240297627848,
      9.98331260836477,
      8.111524380702532,
      11.682057254900842,
      16.752187856536985,
      17.948960151565302,
      12.644379648448577,
      10.045588486697234,
      10.893117213444988,
      12.193923774043157,
      15.786635913607878,
      11.655083237209649,
      6.682238993319477,
      6.9403988840287045,
      11.06515499116672,
      6.431021201096162,
      12.240398488231142,
      8.523040541783251,
      12.545665374469126,
      20.43630636621616,
      11.663418920994376,
      8.136034415201244,
      11.366487250829527,
      15.352082042447122,
      16.371604556009046,
      10.553575159713716,
      15.21357240742371,
      25.976241861174753,
      41.42744604010931,
      12.261216890361153,
      24.423187429889868,
      10.801862375568696,
      10.543596524848967,
      26.16002709722019,
      33.859333743197645,
      21.156312664837785,
      11.762437598751667,
      9.21287064287449,
      31.0494733676572,
      14.418461511973895,
      6.914322425367052,
      10.568633650943221,
      14.673472417928586,
      8.485883838647435,
      39.76811724728527,
      16.728697227716456,
      6.729683593453275,
      38.94765102058204,
      7.539046365293232,
      26.962741124009657,
      6.540181734543422,
      16.49756625485215,
      13.309852373935717,
      13.458231985424808,
      9.083410068314999,
      10.27850370098718,
      15.660734187024346,
      5.571510869249878,
      9.437988217388193,
      17.408829470494542,
      7.966229531557344,
      10.828056064438474,
      7.175760611005302,
      15.387379362177949,
      9.10421642308148,
      12.0013243417614,
      13.02819906261108,
      13.702339717847815,
      23.95308548486601,
      20.269029632019503,
      12.615191507497979,
      27.16997844759931,
      6.5854918138659375,
      7.243778660686109,
      8.590548045848662,
      7.724477986786843,
      21.5844345287868,
      6.85072715923076,
      18.78755226472122,
      16.008189526708506,
      9.836008935564516,
      9.812664880061678,
      9.264393465058376,
      24.440218189590865,
      13.797337951888167,
      14.496315425731805,
      13.201756942561365,
      23.548536357130786,
      20.01361768917661,
      6.979894440025857,
      27.895983591849966,
      6.927010466833117,
      14.4935411478986,
      8.007681416558619,
      6.2849204796918405,
      12.05879007973206,
      19.4072909968283,
      16.720112643470483,
      22.394414224119785,
      22.014571573526517,
      11.520368140711447,
      11.86458107831217,
      22.19797645911929,
      13.322162883340365,
      7.891003349282823,
      10.65504201648342,
      9.003435305195284,
      18.969418095949287,
      6.308808666251073,
      7.074735963089746,
      17.639538714246374,
      13.29427930094265,
      13.197916872121025,
      14.36019157880185,
      22.104160984010758,
      8.480947561410225,
      31.13204324237969,
      10.084659508280605,
      12.504975018903467,
      24.7772852919462,
      9.468125506336259,
      17.765147834490964,
      16.653135299733737,
      21.062280498193715,
      9.584345730710428,
      11.092820789589645,
      22.780724204810497,
      7.170037685842786,
      20.061679957060655,
      18.08183763850363,
      17.977037460960577,
      10.010260003258143,
      10.065754829697315,
      17.76621755633305,
      9.96039976999215,
      11.226513066755782,
      14.18715067128551,
      18.81961234792588,
      12.138517210063993,
      9.96946743146905,
      15.19069295244518,
      23.90144348591909,
      25.571388519422126,
      13.745816160937972,
      6.602793957119707,
      19.414396115780836,
      24.6169909683293,
      36.291634140802664,
      19.506160391486162,
      16.806942591243548,
      15.795660134995622,
      6.955065012382907,
      14.08501297870786,
      7.627822174235355,
      14.849177642550856,
      6.255400636072904,
      27.47236207591801,
      23.555145030669554,
      8.195226152894701,
      7.465570199510399,
      11.060792347599696,
      21.949312588831106,
      15.993652925147785,
      11.431525374150159,
      11.059333152662772,
      12.243182443064091,
      15.824088987626395,
      6.411358163406256,
      13.543845547708075,
      25.18760385120599,
      22.523062175871786,
      9.39420186714173,
      9.881285382708032,
      8.310859630749691,
      10.146586544163082,
      7.764330129586258,
      13.98534526819354,
      18.55420823474641,
      11.167235468008306,
      16.334206973351662,
      7.824231431128192,
      9.571171047266924,
      10.593351177877263,
      10.306741135635043,
      14.394320987931788,
      17.189870522556113,
      8.059464135951632,
      8.119949079390048,
      17.564248714348,
      22.200270953102144,
      7.8197663374389474,
      10.824322678043831,
      21.035318927959864,
      10.291253689100706,
      7.026990578110908,
      10.133578288124713,
      23.109080788397375,
      20.0215102690737,
      16.78682839429234,
      20.186982334678063,
      7.93004556215006,
      22.35443405728979,
      13.36470326282956,
      7.636456573923913,
      16.084175658750645,
      20.36135266940307,
      8.42905009996918,
      14.35181550262431,
      10.530674303327643,
      5.939405807527465,
      12.437349076045901,
      12.7115625027049,
      12.93595895914415,
      14.47454960173391,
      15.85199089037564,
      8.152168920025474,
      5.950965451103591,
      13.406936553539316,
      11.898391762933239,
      14.752854622438466,
      20.099401758883918,
      24.52435610467164,
      20.366174847403098,
      10.534880091475971,
      10.239950667476807,
      13.104647956391556,
      14.676330573004398,
      13.287592828805547,
      14.349932487884212,
      11.731866919699826,
      21.602915387721943,
      9.05873836126252,
      16.235516428465726,
      7.672393777997512,
      13.217271003206074,
      18.345149302816715,
      10.169983696967524,
      14.96066009066799,
      7.693883353740343,
      14.524611080824954,
      9.736381116923255,
      10.495754580093132,
      12.746553478976129,
      6.366889472204352,
      17.670908088474487,
      11.082704992714415,
      19.79423613752972,
      27.159118815099095,
      22.441841642776815,
      10.137474868675909,
      6.771364672130643,
      10.398406813293134,
      30.481533028770272,
      16.773606773737118,
      8.13639812182394,
      6.833446047443416,
      12.217745111237106,
      12.304604253653379,
      11.977510052948082,
      24.92819668038996,
      12.404140213156154,
      13.608873860109988,
      17.5586861992852,
      10.484228550916779,
      5.666385879474345,
      10.755480606788115,
      13.308105476307505,
      10.618612869149548,
      19.498745497222764,
      15.344003022575379,
      11.275746222411271,
      6.399857358992213,
      12.936298482706974,
      10.954680507695535,
      21.968306897304565,
      15.133548736541117,
      18.61286379209382,
      10.553418726263734,
      16.934507122344563,
      8.72526020626587,
      6.783806274557566,
      7.952508954672309,
      14.557670170497584,
      15.571089553638586,
      7.4254998249312445,
      12.526976137077854,
      6.669621749507406,
      12.34814001704978,
      18.066141544479066,
      10.375465408876607,
      6.123215383826251,
      14.292635865602724,
      18.784999134318017,
      19.662956604481952,
      10.635651426362205,
      27.340007521435663,
      21.300680998918434,
      6.547817344598218,
      9.641366782357858,
      12.887063590957212,
      12.559108782186122,
      18.815027451946126,
      13.647213434106462,
      7.312803569041987,
      18.138967268608315,
      12.458086939891686,
      8.780502808934688,
      17.447704316070443,
      8.573422057631543,
      20.97797008765897,
      12.194487133319454,
      12.196253315873282,
      13.328877765466254,
      30.511922968901445,
      12.499928911669645,
      16.26471307905142,
      26.382955844277202,
      17.171151021384595,
      8.410317588825274,
      15.617683335000695,
      12.273248281106481,
      19.817262778662084,
      14.412861571691755,
      21.839283884440256,
      46.27159917760902,
      6.512777694942267,
      8.968479295188624,
      14.723376377490876,
      17.965251526032432,
      19.20433241780334,
      23.456616266262085,
      19.697517693942626,
      7.325927395105228,
      41.80542073156007,
      29.685074968868637,
      13.167926801547491,
      15.5830255746504,
      7.610590227325315,
      20.591818992836867,
      14.001879930386558,
      6.816253482076791,
      11.620634973920891,
      14.616288549849779,
      17.47686229531596,
      11.545936604559492,
      16.571243719882773,
      18.29211544811724,
      13.610562352024225,
      9.67413474012943,
      7.06985778642457,
      14.82198961473568,
      12.169003527178322,
      15.054137488307026,
      6.1719097636468,
      28.819751874917596,
      14.780870829468668,
      12.310653863937484,
      34.2596394392752,
      17.245394560495825,
      6.302549488901358,
      12.29666977894209,
      7.751417596118466,
      25.919475226941785,
      12.59259346041169,
      15.100464289672377,
      15.735562560858277,
      16.51898313377594,
      7.3472934786729365,
      17.0626028208652,
      11.51377886319541,
      15.86226593091874,
      7.074561773418545,
      15.54923440313935,
      5.998523675574176,
      13.752437471921146,
      9.165947311278725,
      14.434739525224517,
      22.303541771663852,
      8.391343297910149,
      20.257096500079488,
      19.84949913919784,
      16.971879667369794,
      19.944417892373462,
      14.212281126772778,
      7.1962860741935355,
      14.659521587889706,
      12.857973365348,
      36.1401617022754,
      9.653383648878473,
      19.39264472682607,
      23.470864659927493,
      14.798864339251669,
      14.547741295323348,
      12.540209138164625,
      19.589957207500763,
      12.362123061925825,
      5.927722417036078,
      31.15066914013519,
      5.975264123231236,
      7.201383724815625,
      24.28490078697806,
      6.518291146085392,
      7.98757831652624,
      16.091312457054663,
      8.185878832929864,
      18.872503338746945,
      5.867906935992707,
      19.293240805830123,
      8.672004198176161,
      6.557537013745439,
      16.81413594779185,
      14.325144060740882,
      31.845185575363857,
      22.58594133832424,
      8.326316041736677,
      14.163213996557975,
      7.710534790906546,
      18.99132048229643,
      20.79937673529558,
      17.265893365396344,
      12.214830518466172,
      25.47338824126229,
      19.512345950063644,
      9.399081381114971,
      15.725037337133735,
      15.793277536041945,
      12.80095580614148,
      29.798671573735557,
      18.641765106274455,
      20.295496108923174,
      11.116215305948726,
      13.925404035436719,
      10.232217975842344,
      19.785176409571946,
      12.009953763877734,
      14.05594312958745,
      24.19996280619529,
      13.416557948570455,
      7.522739168498853,
      15.162386925251045,
      32.63981165643581,
      24.070110730565002,
      18.327985616608043,
      11.47227554292622,
      9.631905985347359,
      8.908539946347771,
      7.011803120270417,
      16.697866976339924,
      13.690015649652509,
      8.399134296918787,
      10.743029289589623,
      18.196736127121817,
      14.322748128725193,
      12.507473519768785,
      15.327026624534923,
      8.015621376203866,
      16.557782782909598,
      25.284457116441157,
      9.626531484112068,
      11.071496372929934,
      15.398986910638513,
      8.15614453535349,
      6.4769474524314,
      12.813506078352022,
      22.272947903224534,
      14.480999178785178,
      6.853206015163591,
      24.63594607435302,
      6.391172033018228,
      15.028942645777951,
      17.178137979880123,
      12.929953760625242,
      7.770976378337962,
      15.17382691412328,
      15.840731208770437,
      6.962550543869044,
      28.12053349806078,
      6.758981961744636,
      20.944943047542722,
      15.60584754742159,
      30.776303607204163,
      31.73152743230857,
      11.847255131471433,
      8.66289072466316,
      14.680974944362173,
      11.943507957109627,
      21.160253041371753,
      8.14427230072118,
      16.175306955070578,
      16.79633707812999,
      12.698236000735958,
      16.12858450720846,
      17.368169156309413,
      6.400198395325723,
      16.363361328437243,
      13.112122733094372,
      17.923029179580965,
      6.103865173499816,
      10.779090269178283,
      10.771392354868299,
      18.118789489491185,
      24.025860877351047,
      17.506657718759914,
      9.035766207143837,
      17.73592949689073,
      16.86603207829703,
      6.551744536091969,
      9.405232637094965,
      6.557033962125965,
      25.251253214210713,
      11.72903223069278,
      26.035612897575522,
      13.633767984603125,
      16.383246577502696,
      10.896171347453985,
      6.714548380762357,
      8.636956885915495,
      17.950593465207124,
      12.205856183006114,
      8.24179884795385,
      5.777436077235833,
      33.39976293104971,
      18.539023867682054,
      14.161582328265947,
      11.38127849893845,
      12.758487112369568,
      19.13697416419809,
      10.344848400146768,
      8.324945945790208,
      6.755056779478222,
      16.381806702203004,
      9.612369322262388,
      18.228795599729736,
      9.427489664713752,
      6.695522059232345,
      12.84035248320902,
      17.020073162968554,
      11.71576138575977,
      11.153839083830208,
      27.437746315159828,
      7.224868302391995,
      20.59572050021361,
      8.51133828753309,
      11.63382814892833,
      14.187241620193685,
      7.557818998243375,
      6.487215838239353,
      21.039074306041286,
      14.80039823723394,
      27.467202429896034,
      7.645465554929829,
      8.658417092030446,
      10.621352048412366,
      31.339557544743354,
      8.631807645540432,
      18.85779936741333,
      18.45926889754434,
      12.7912013855433,
      15.02418495016625,
      16.507625262250897,
      9.856094752871275,
      17.20761458557942,
      6.691029501026152,
      6.246199088457548,
      7.039519261216347,
      9.532415273068066,
      15.759981217585093,
      22.126247460201693,
      17.604072367100592,
      8.521034499292721,
      14.486660502224268,
      11.302380272724477,
      15.976391343207942,
      14.93169389243572,
      16.500627358874382,
      28.788458604924333,
      8.66737633445047,
      20.928784146444027,
      12.337609471420418,
      6.275178269436818,
      8.971055761772535,
      11.265988134028984,
      10.836309066658844,
      6.443267305371399,
      13.616453105013901,
      9.429451486158904,
      30.786492829820627,
      14.897999290441291,
      11.206178107071922,
      6.106575524783187,
      24.29626135184315,
      18.484676114697184,
      18.352690853661507,
      12.770237402249721,
      9.496030290009877,
      17.48517808209606,
      9.476960842442212,
      16.624359872828744,
      12.56161321133547,
      10.093913774519757,
      11.999652230340832,
      11.209529791088498,
      22.342529123536337,
      15.323090911891697,
      15.454072687128694,
      11.261545927481315,
      7.078956228453995,
      25.272629105108475,
      12.330352452507572,
      7.213539319764207,
      14.005238262105195,
      12.503145831143012,
      14.110775489501323,
      8.003027122195116,
      9.243583117816277,
      22.20438568652517,
      14.433317257506475,
      29.430779258348977,
      24.66104355475842,
      19.206770937687782,
      22.51867359648404,
      17.034143899086658,
      9.037984775472951,
      9.144588949795933,
      10.331888814013572,
      11.44055942219129,
      14.592365258076947,
      8.3751739736001,
      16.233036236421277,
      11.246726881502568,
      15.952765895760566,
      42.05765176994349,
      8.542845205856176,
      6.862501706739693,
      6.44272281730167,
      11.387479813321534,
      19.477763642894832,
      26.593672163237493,
      8.661069524255987,
      7.065126148964173,
      7.341524676242745,
      25.72470158304144,
      16.013872618166335,
      12.46452265841278,
      13.260828299208068,
      12.621768674927688,
      9.428622682035735,
      7.570095014864928,
      16.645693714361922,
      9.480309321070171,
      15.285621654694815,
      7.901707794713426,
      15.822095724507841,
      7.488845847463387,
      6.352601892649475,
      13.718123469049894,
      7.9247828216142375,
      10.08484549015844,
      11.449581403017211,
      31.07773408485674,
      23.869088281003247,
      8.425736517741724,
      12.714551128860442,
      13.396708072109616,
      17.31540301695847,
      19.57261902459747,
      17.277138638020258,
      12.625179185996283,
      16.175510566013727,
      8.644632232944364,
      13.106278131256145,
      35.56900085518449,
      6.390335263535191,
      12.80737468030013,
      8.369071437929682,
      18.313568295396024,
      8.08289479183516,
      8.717648633880344,
      10.022248949353731,
      16.911055892418524,
      32.05830540917496,
      14.875283816746691,
      13.219481942802354,
      13.615941529905855,
      9.790253123901964,
      7.386467059133619,
      18.887529725571316,
      8.258011139299102,
      11.89854933506988,
      26.205576683876675,
      11.499683510861663,
      10.426489040598229,
      16.816709293468097,
      8.74171262259681,
      16.778378906168424,
      12.948196311252577,
      6.322566287134466,
      15.928013121417816,
      16.978718588602145,
      10.984647394994605,
      23.41085916514491,
      6.420260408293383,
      8.787756165503934,
      7.013779914305848,
      18.53396645529879,
      11.822128098767399,
      6.411013756524469,
      29.367089397732677,
      8.321742700449892,
      20.509599600368542,
      7.592174416558231,
      9.183408005375778,
      7.7352303033734975,
      13.683387621166935,
      9.313763864548738,
      19.33846899437044,
      18.001332865552133,
      19.703634187278446,
      7.710063748868301,
      23.553195804800477,
      15.302385347333507,
      13.38179763945389,
      15.327027786635677,
      12.257718004034922,
      18.993838504380644,
      18.140444881110476,
      9.289485829455755,
      18.90243281369899,
      11.61235877098686,
      9.163835026123568,
      10.009786024380263,
      18.612457349718063,
      10.960677126370351,
      12.330871364454959,
      7.145904061286812,
      18.463976561194464,
      8.561420316946688,
      7.921216432940576,
      15.407334146901546,
      13.290389367745078,
      10.342155994700011,
      11.681686560506122,
      11.727811835489124,
      6.7915490993010845,
      13.194670542805033,
      5.817160935620958,
      14.574893045211,
      20.26538246898517,
      27.607734480068377,
      27.79008423171452,
      11.02230530636984,
      12.90880462459669,
      6.103459555324099,
      27.591189907928978,
      6.866693897338563,
      34.05971547081978,
      6.917192730068664,
      24.66328937548255,
      15.335519007181299,
      12.336134544038428,
      12.841185636667943,
      8.330076541010676,
      18.406874954539195,
      22.745456384007813,
      14.192971509518859,
      14.206420616722902,
      14.94767245310536,
      34.73187001056472,
      16.290120414772012,
      10.980578269406129,
      12.365088606305026,
      13.37860989820121,
      26.989675347899983,
      6.777631931186168,
      19.46503238190685,
      7.919568788425793,
      7.194070465275537,
      17.230699411152674,
      35.62896611037036,
      8.36628807308975,
      21.958087666474444,
      15.936199463033086,
      17.320525237578437,
      13.547384687155727,
      13.035723824275681,
      28.73388624914157,
      8.710161262363826,
      14.914081485899775,
      11.70138127885307,
      35.56029805814863,
      12.02470333619137,
      6.404538506262836,
      11.48554023822958,
      21.77182861786413,
      26.481868558346317,
      15.07071104153211,
      15.121292348194345,
      23.070072476583693,
      7.366202421161009,
      11.958821271457117,
      14.152024148105836,
      15.118635763623454,
      19.147060561363865,
      18.68622895859238,
      8.499388248631751,
      12.208157619110308,
      7.027494425972657,
      22.224249462424737,
      15.862414175523154,
      5.703509656776913,
      18.807868354455334,
      9.400765536935015,
      12.16364717912349,
      7.205709508934047,
      9.84832253652167,
      16.2381212400948,
      7.344592569348057,
      15.115616739818625,
      6.391395456649843,
      19.910650470400945,
      16.053094904697794,
      20.555139038027637,
      24.024571150079275,
      10.732029671587355,
      9.729711248263298,
      13.427400782306938,
      22.644048561122432,
      23.737045442147306,
      13.012588559504996,
      15.491409235407348,
      12.286300036012717,
      8.399475227914692,
      6.8226689111513465,
      12.505792513378125,
      13.589019300632252,
      6.733592164741847,
      13.162117311769185,
      11.337715013745864,
      17.40147768140028,
      8.782240211984217,
      24.753565976197052,
      25.07940401327372,
      24.569915481879168,
      13.163880962702832,
      7.607354339884901,
      16.7476677957415,
      13.295867585296138,
      11.298621250075884,
      20.320647874816963,
      10.883613307333484,
      14.875545853130747,
      15.571667479298966,
      6.744393142781559,
      14.50494797434838,
      7.90130837884452,
      6.8909246900785295,
      7.161982928147727,
      8.176661766262997,
      20.18739536209399,
      7.330831962114388,
      11.515639825829137,
      10.60898238632372,
      26.774007405756922,
      20.293552438294014,
      10.618302652072364,
      17.908464323475474,
      9.45842441050814,
      10.265254375465922,
      9.536396885875325,
      11.978476927771869,
      15.981699228309857,
      8.193979879253206,
      13.6367100570758,
      21.2867161002153,
      12.492946549944604,
      8.066825135428223,
      26.831348089602113,
      14.195852239768033,
      11.036252053884505,
      6.791748132834027,
      6.485179670027047,
      10.657366168268966,
      12.673334824348572,
      7.156261607464775,
      7.126584705432975,
      12.708568987455003,
      6.318427871294043,
      24.563705562864858,
      13.884546717685092,
      12.22433996337212,
      15.147270848754449,
      10.498247543840995,
      16.08121118650814,
      15.615019233408237,
      15.393872388222048,
      7.710952942959883,
      9.218388376205597,
      14.324014859510823,
      10.887204218827573,
      8.56815730102177,
      16.374702628307684,
      9.5150696094586,
      17.763962256596873,
      24.66972038120414,
      19.602760669383393,
      16.73576656610422,
      15.607514593866737,
      17.36785990520858,
      7.412591397095388,
      19.02705361160896,
      11.479120525672966,
      18.814672342216078,
      22.604293540196352,
      7.354809192690411,
      6.4963939696222095,
      9.215752293277518,
      18.01227274827906,
      9.238496391664366,
      8.043699539295078,
      13.778064376362963,
      15.153847948446703,
      13.700213713569575,
      36.09725187764613,
      14.08234251351071,
      11.418562601780854,
      18.90124206813711,
      9.094086601724896,
      7.721483903342938,
      13.743997721883213,
      9.550449253181952,
      19.22238228433618,
      7.753412808589609,
      25.347055728149346,
      8.262613942181467,
      7.407499421690825,
      9.291236720325339,
      11.689291510935792,
      7.0662083626044625,
      24.024623222405065,
      13.388957939956349,
      9.250322175537635,
      29.15152102804846,
      7.3059257540240985,
      24.513657322127067,
      25.821582497898305,
      16.76101241940972,
      27.020814036036736,
      7.838612278632204,
      22.483249736514914,
      10.7682649585814,
      13.312504726057359,
      22.617146558766706,
      24.6665773222133,
      11.359482983295036,
      9.28642614939996,
      27.41267615175709,
      11.65683953720208,
      8.293327153488372,
      27.158650914901205,
      8.98020660378945,
      23.8284546533089,
      12.059484512684207,
      18.815718375349956,
      12.250940011377802,
      10.375149029858203,
      18.65731175020285,
      15.614532224103868,
      28.19094187226311,
      13.325895110577962,
      21.448017945104418,
      6.537836561485997,
      21.66873680281797,
      15.549162158767569,
      23.48772494055684,
      21.689848535098786,
      7.941099905986094,
      13.118868994164986,
      17.27547745717487,
      30.389043450947316,
      37.54012470585776,
      15.507951599669383,
      16.39026122686316,
      14.642055118925557,
      15.670756625960083,
      15.524781925633542,
      13.593397471211148,
      21.428573843089186,
      21.32326238967305,
      15.627582295443785,
      19.314586578000245,
      8.018628098013167,
      16.69783485119259,
      10.904901840267993,
      7.4884333622294275,
      7.227646176865955,
      8.670179764601986,
      18.392382245801056,
      22.216879706976748,
      6.6975407626002,
      11.87573850242495,
      8.51721001522434,
      15.183443438426439,
      8.95995474310415,
      15.126320333001638,
      14.770400330455443,
      15.40262703675963,
      12.307716459628974,
      5.97137439171799,
      7.627380085724645,
      12.287283674437997,
      28.230433213209174,
      25.167558481927575,
      15.247708290653206,
      9.662143489672369,
      8.619513179203501,
      20.44374862521735,
      8.610556217562479,
      13.660697689927835,
      21.147244238919367,
      7.126171386563579,
      19.912043376955694,
      14.218470629440674,
      39.89024247285548,
      6.345582941887175,
      8.349236336800722,
      20.94297274310389,
      6.677785455806932,
      22.13406839846118,
      16.041040080320673,
      12.72916944565701,
      10.478203059009996,
      34.061006934529175,
      13.803900184234866,
      8.963728863373992,
      23.379304344554413,
      16.73729249793035,
      21.320020802012863,
      12.27306613815716,
      24.78449926882002,
      14.43343212092256,
      14.961578405747082,
      5.9736648811121595,
      10.148308203817614,
      22.689542787045742,
      9.114510408542397,
      16.938502214822186,
      10.029445458397916,
      22.523844409041015,
      7.726945681731161,
      10.537897973609498,
      13.414802687490223,
      8.476926254602263,
      14.976795479802723,
      12.18116183412501,
      7.994573833102425,
      6.192227659472697,
      9.282514072844618,
      16.585370176902845,
      15.075527505021398,
      20.222370072910227,
      17.23749307184623,
      6.7102103873701155,
      13.965015943145094,
      20.352287092174343,
      17.968086693971113,
      18.40907198407893,
      10.770959703129058,
      9.299132075454592,
      29.145217953505192,
      8.801761124806474,
      7.257746134182138,
      12.79270475287487,
      24.124261864145986,
      11.677903837421022,
      12.74908328199035,
      12.935932896798668,
      28.08232246130302,
      6.294682700423473,
      6.846867152513858,
      33.70804200776659,
      23.29287588233707,
      51.17661886847161,
      10.355130258814249,
      7.888495671004963,
      22.839123279926646,
      9.130412842117893,
      11.042274359462485,
      15.354829346255976,
      9.69643632184147,
      24.367455510937525,
      6.823514770230783,
      19.592147404967204,
      9.141724991939464,
      18.73085424094083,
      23.62062508696644,
      18.218857483055768,
      22.579784174850857,
      19.98327947445087,
      30.471786037381857,
      7.728364303926543,
      11.067906867376138,
      14.57762475405351,
      8.817073453023378,
      11.28988859115763,
      13.814409907004505,
      16.42746174005752,
      7.836555384503174,
      13.611101052531893,
      8.04569985319519,
      18.582178819379532,
      13.312166676924997,
      6.830038684747425,
      15.771249927372965,
      7.298397535545454,
      22.993727022574472,
      15.983767810230477,
      7.865450973195792,
      12.2521828401119,
      11.266310706020146,
      8.730174811022316,
      22.527623100502336,
      7.782917237116745,
      10.605105072277889,
      15.790563506617993,
      6.444200773500003,
      18.705445606616635,
      16.171720772495515,
      23.34912943087979,
      9.177631773505828,
      20.489896432191877,
      6.694415046001849,
      14.59213614954128,
      13.585746757638637,
      10.526546285029141,
      12.475936819401705,
      7.830606027999786,
      11.515919996439408,
      5.792410162349228,
      25.241230570484756,
      7.319974304790964,
      10.675100607301056,
      21.822407048639235,
      8.085571170875042,
      7.882465158498031,
      16.753640836801228,
      9.34266903685505,
      11.514190215767735,
      12.287476898681065,
      6.27468270782233,
      29.610659422260873,
      9.847352670201387,
      8.131674019936213,
      28.595500716270603,
      11.28256305105115,
      29.472989577410072,
      16.33816786069463,
      11.519523779626109,
      9.074084629358966,
      20.05294298315544,
      9.777682037332417,
      20.04006603592874,
      15.412465866057417,
      13.498390245526188,
      6.604011338106129,
      23.491996060828384,
      22.4531851117748,
      23.582004157147175,
      11.654137853895849,
      13.43632506184094,
      11.965345604960508,
      26.67179904315433,
      21.228003710586155,
      6.073451558191213,
      19.399199931718865,
      8.231913907677837,
      7.238863358265739,
      7.578183559498107,
      9.63041037448169,
      22.21575268468135,
      16.5445522963731,
      7.013607885934373,
      15.803182410991845,
      8.121861927238097,
      29.639159778808878,
      22.258626575311368,
      19.039634698737157,
      14.11489021178838,
      11.992509673976764,
      10.200306085827387,
      9.827841280601458,
      8.377147079646685,
      10.794471328845772,
      6.776605372606578,
      12.707925189189487,
      7.027294542125348,
      11.43154092138457,
      17.81471989226732,
      14.422761784386203,
      12.712206370365266,
      12.360600211229803,
      22.241096349569236,
      13.919790560505199,
      13.355831282441237,
      16.90581642974669,
      11.286329747363704,
      10.782072144307662,
      7.7378540863246315,
      7.672897023194501,
      7.374253657062191,
      7.477251386038682,
      24.599721939998762,
      11.438289529399995,
      11.08067235924809,
      12.272352887154703,
      16.03655728605631,
      14.676240129131559,
      24.266019206973137,
      21.326702449608238,
      39.80986538038059,
      16.629635014279703,
      7.944396459048636,
      7.33532181068972,
      12.660422861296023,
      11.732171029700925,
      16.085158733695497,
      6.706383949621583,
      20.165653935507187,
      22.478920026913677,
      16.862283538109587,
      16.774652509936303,
      16.932178137982795,
      6.944055899872907,
      9.954853640991747,
      13.357760696479513,
      9.772865255215471,
      6.726179986684481,
      18.958645165429605,
      16.56880181309366,
      17.637493419762077,
      16.67670916483093,
      6.100113120257826,
      10.191049032264308,
      12.855212143328817,
      12.173431594040544,
      11.840701086794125,
      18.767839387045928,
      7.605995584768116,
      11.67277355741414,
      26.83262151318606,
      24.514408065568407,
      44.610302422915325,
      15.601408501867185,
      6.275666151580017,
      7.1596600374990915,
      11.59423280719607,
      16.26643112392903,
      19.084390069261925,
      7.985698301934812,
      17.883563851063574,
      10.058276502123237,
      18.255078048100344,
      7.538635736721584,
      6.731025513676402,
      19.602053941714736,
      22.684904920635617,
      17.27228572223154,
      28.863976972178925,
      28.046272900718566,
      44.65856291930415,
      6.468548227687384,
      15.352504488403484,
      7.04399934069834,
      9.672836072566023,
      34.11615874992179,
      6.85270309592386,
      8.564269718387058,
      10.698363071661486,
      18.164582620799823,
      8.537316672747243,
      13.6353955947983,
      14.496129702955495,
      18.306743863512402,
      13.081550966482503,
      11.690992672104711,
      22.53716052598309,
      18.947621126613463,
      10.87015500082021,
      19.11457447303025,
      20.290556116931935,
      32.136864681681736,
      6.833084902452841,
      10.635034141771914,
      6.425998559989513,
      16.89151206706085,
      25.507416228947935,
      17.61649754125236,
      11.78644797377584,
      9.8342109378407,
      25.040051706701767,
      26.0164869399649,
      7.774476268183432,
      13.109768653343695,
      12.50464506482369,
      27.45213720788016,
      12.40914614560359,
      12.026573429461447,
      12.79473715340229,
      7.297983119510879,
      7.0222460403322495,
      7.066554973165808,
      16.982088092273123,
      34.18803275664744,
      20.171048793025456,
      23.007802046508452,
      12.202471929466737,
      15.792758124709168,
      16.94965136674494,
      23.86440734517572,
      37.43154786223833,
      6.87936816292659,
      12.006005722445208,
      12.633641987646618,
      5.751014164557811,
      11.200897565595072,
      16.596744977646,
      14.464811212958287,
      6.22081060140612,
      14.749432053814486,
      8.036091082954997,
      6.8779047453782765,
      16.290450115094345,
      26.562222190729898,
      14.184090459737439,
      15.59855658632231,
      21.044581157151395,
      10.956519491964892,
      22.380913799980014,
      27.48742406645208,
      6.769471787212431,
      9.038525631991584,
      8.868123297032827,
      9.198504775504217,
      20.00430196986375,
      7.552371879394336,
      22.486732939668023,
      30.07319526667952,
      11.787985472679562,
      7.160253791042972,
      7.413636248438186,
      12.68407806720464,
      15.956491580457925,
      15.803649164328284,
      16.840340637783605,
      8.187470835069906,
      8.502469291180288,
      13.693353915868174,
      26.472550294068323,
      21.756455553634055,
      8.779607098067332,
      7.128037142586375,
      10.861808062341165,
      9.52417879835186,
      14.60838485243466,
      11.618665264877217,
      24.357091253186713,
      15.92138419042128,
      13.75344110692975,
      8.556312801228914,
      15.046106013095994,
      7.1090566506760275,
      21.986549301874472,
      6.390811268188839,
      6.565923678139814,
      10.104647926549886,
      24.589429921572947,
      15.534674126215949,
      32.530855516148904,
      26.149473906345772,
      29.928688092110093,
      21.699688902678837,
      14.760068827298667,
      7.494188941530347,
      7.841204221867807,
      15.196221304375683,
      27.3682656947465,
      17.151460703575147,
      5.831824520835965,
      7.8446337799934085,
      9.32638421603892,
      11.175573703240426,
      21.014879830154534,
      10.685611807085332,
      5.85852759265846,
      10.513619702823368,
      16.650807011647437,
      19.134869902846212,
      9.603234040320599,
      11.672274803405422,
      24.63864360368218,
      16.325131518364735,
      9.657113046185259,
      8.909770422475074,
      10.491306474390802,
      7.169833835716049,
      12.21009156981483,
      28.038956106981455,
      7.877578877716084,
      12.189310584919593,
      18.555877675761085,
      23.644112332688515,
      9.761113443546886,
      16.77885519048593,
      16.19547992927249,
      11.461568770069347,
      18.354790386947492,
      19.213143877749133,
      11.521857371192539,
      21.443667691603057,
      15.822224822449817,
      31.819951570780084,
      8.94926222364269,
      20.267699468901636,
      9.77344531037558,
      25.81258687257013,
      16.342935126838707,
      11.19813124534707,
      13.839060007999695,
      12.302965598343887,
      13.591942374063189,
      13.711199299179807,
      11.17045701480088,
      7.707321831803363,
      9.504427660599806,
      19.45334168856944,
      9.850068646083935,
      7.881039597652195,
      13.110952911176925,
      6.685314310046673,
      7.375224917608964,
      7.936361819565152,
      10.966067250210708,
      7.222599807559213,
      19.828565933031587,
      10.085786963105326,
      24.370092478567127,
      11.322413737075177,
      12.125501721031238,
      13.071539475343231,
      22.096025235208508,
      11.670902363852742,
      16.569450009149104,
      8.307715184242424,
      29.510630066278093,
      10.173112507230275,
      14.606053539497296,
      13.550985452802012,
      18.389850258029096,
      9.545354403171668,
      10.45349785886818,
      9.166556810736257,
      10.642753842042078,
      15.6003519397298,
      8.75571900097886,
      13.216329111065445,
      11.024540395211375,
      13.04933097522122,
      14.169310463426886,
      14.270325313992405,
      7.4834439499719725,
      14.534243893744184,
      20.673566817911464,
      6.6951554987868525,
      15.656742067467226,
      6.228275989064141,
      9.684807738926747,
      8.585883826674936,
      11.95369628169784,
      15.350178914787938,
      16.70834530310507,
      9.700076671330287,
      12.158980874569702,
      14.027615386985213,
      21.745371538177057,
      9.039292561892466,
      12.79774304523983,
      17.621562504378808,
      6.866936225570577,
      21.891285141038193,
      16.15887707322823,
      8.432913644131471,
      6.826574095143732,
      8.26927404537626,
      10.588811824978118,
      8.101429299543474,
      27.09165039044084,
      22.021654612282124,
      12.35087040717676,
      21.800729396855964,
      12.074551680218542,
      6.0776275926980174,
      15.369883035867076,
      27.78550949350071,
      32.20198665245683,
      15.69119184322988,
      13.546551540856216,
      18.548629431942324,
      17.364968648848564,
      11.285649232276855,
      35.738007823033854,
      18.897913031892735,
      13.847082880396362,
      5.915668608932067,
      7.096028716478643,
      15.62564754178562,
      17.410711696102624,
      16.920615701132057,
      11.844796647265238,
      7.729630238425262,
      26.31477813658233,
      7.35330663866756,
      19.77638123117179,
      15.36788412754811,
      16.30560671839212,
      18.014014202184352,
      20.295628178649363,
      7.550765932498953,
      17.091927451882952,
      6.694119512735811,
      7.937515895076712,
      7.404012705690671,
      14.681425407041877,
      5.6557134538019325,
      7.319279547613123,
      21.133746281575434,
      6.474161695964704,
      11.92353688093841,
      11.7298826839933,
      12.027881644297532,
      25.993698589685263,
      20.96698102842741,
      11.481650741920594,
      11.257663923696253,
      6.6464646817275215,
      8.768366738726247,
      12.21566435862656,
      16.65991686348184,
      19.08728209422871,
      9.998786445985447,
      25.007092904178975,
      14.720777741222289,
      28.86797461241416,
      24.76204253727742,
      7.482545073550038,
      14.23451007958251,
      12.574587172479776,
      15.283369764617882,
      7.279586798836162,
      13.882256643309642,
      7.203724443639182,
      13.854372122415477,
      11.868596008808934,
      17.529193265372786,
      17.135787206337152,
      11.78360394475052,
      13.694149062457955,
      20.550086139260728,
      8.161747449711886,
      9.719123463336812,
      17.566316212278483,
      21.163560199303873,
      18.633887034743516,
      6.4639761582974575,
      9.170049857206473,
      10.261201692694623,
      13.408355650619598,
      16.507528667187533,
      13.882784583857852,
      18.477868290721737,
      21.820044425251876,
      6.999922732973793,
      29.112735022586985,
      8.230834043045004,
      8.449383648634846,
      12.865127665503687,
      5.9784188955753566,
      21.37405788445396,
      7.440348578602255,
      17.45339667326093,
      11.156584398189201,
      15.244690334517003,
      13.11306239213118,
      13.293093218100921,
      11.065301759980809,
      8.126250460918618,
      13.206908424052063,
      12.529384889317269,
      24.06335538151605,
      16.36032669945758,
      10.12458302501854,
      18.40433680868657,
      19.404738317771333,
      17.848592105012326,
      15.257452044721642,
      6.462537058982354,
      19.52393395404167,
      14.812723538794586,
      6.81334536631244,
      6.192053606077575,
      28.49057219171661,
      13.96863503225541,
      16.531826169520674,
      8.063488389062858,
      14.815475463850445,
      7.052306372233709,
      20.21570351724054,
      16.820630141689325,
      12.106668338005687,
      12.64588454846964,
      26.257068715766007,
      15.688299151830218,
      7.774731782938634,
      14.843185407859869,
      19.401899757047364,
      13.725607855051033,
      7.763171112069346,
      17.255010677362655,
      6.2821113170841905,
      14.568000877149311,
      8.104656382384345,
      17.24950632145569,
      8.17496742272205,
      7.870730056456159,
      7.456010664398371,
      20.62246962359293,
      19.617060996129805,
      19.200392719273793,
      19.269569437714356,
      8.184615400783171,
      16.434716620909764,
      10.671425060382482,
      7.264742006180684,
      13.803865626614895,
      6.632373759445447,
      8.167382439571327,
      15.111902801785254,
      24.103831580424234,
      18.65210384739673,
      16.56050831752327,
      13.874589219725179,
      13.948792515761918,
      9.804066214560406,
      27.19920937191077,
      15.255971908469457,
      11.40639839985387,
      12.128207640956377,
      11.04195378495437,
      6.295764402747314,
      22.74577064864385,
      14.321258093319289,
      10.395039830376266,
      15.980739290032842,
      18.91429752574006,
      38.95442374911574,
      9.020540990240075,
      35.4632082620655,
      14.341390007723794,
      11.295209211436974,
      12.997029181852726,
      18.221229757895188,
      18.981483521064458,
      22.650823372383073,
      6.452906831218863,
      20.62894890153673,
      24.208161711827156,
      6.253038000235609,
      12.563482690472561,
      11.323443588118453,
      20.625434032617015,
      7.663767700458557,
      12.549243751940805,
      20.16824023079059,
      28.470445351943514,
      12.204675085168123,
      17.482266577880768,
      12.002514146469228,
      16.604471378241342,
      23.789003601308757,
      19.17248555928863,
      13.962716713044937,
      8.795783041619737,
      7.579490327006482,
      15.992043063422784,
      19.263149446653856,
      11.19006468774528,
      16.45984005171021,
      8.074146737354381,
      16.6501491279602,
      17.380275090065663,
      7.2486888625292405,
      26.20155078083804,
      8.109147666634685,
      16.231288163579052,
      20.56845972891319,
      16.44666633707858,
      10.310709328115209,
      21.106571295631994,
      9.143317640656258,
      13.41811392952176,
      14.473037117890536,
      15.202982927444332,
      6.2429355330897245,
      8.034130955255685,
      12.548809558247937,
      5.481465414336564,
      14.428781471270634,
      40.18211587435009,
      15.961981670000668,
      10.988125424574681,
      7.4313477966354275,
      37.68365650025051,
      20.84635475482577,
      30.639508220356326,
      30.003389512728734,
      12.501264488683482,
      38.65079020141457,
      10.256433003075738,
      23.95533476805346,
      11.15805226213083,
      25.918317386315344,
      6.381890848268165,
      17.96031265426084,
      9.178659056654718,
      20.34042998325798,
      14.879338185265466,
      10.345690108196504,
      14.038902994209526,
      6.889067073063587,
      14.113695693900945,
      12.05855076348229,
      32.00795897464844,
      18.732464419008576,
      9.677983748191219,
      8.684370803484999,
      6.885427386736283,
      8.035166718007869,
      13.578617806056135,
      5.7089446135703446,
      28.102672307244916,
      16.074493832006777,
      10.112119403574283,
      11.985639412011624,
      15.025261752523805,
      14.032630513642573,
      6.838221508801768,
      8.634008443620722,
      24.287585675746783,
      18.62212474382116,
      17.555538958006263,
      35.103588253823226,
      14.608973205857566,
      17.627816435127233,
      15.64194039998807,
      32.294446659496266,
      23.442110779024375,
      7.717111633875162,
      27.739821020655093,
      17.89643699747022,
      12.791898639067158,
      18.966010984037325,
      21.029449613543868,
      11.82510602543659,
      23.08459206491778,
      15.208445760960183,
      6.700563766968637,
      13.958811651889507,
      11.557791307461681,
      9.121300904290512,
      10.24515508767917,
      12.805594572372716,
      16.6577396200594,
      16.81344745594398,
      16.27450153253595,
      26.34901856974466,
      25.48603634192656,
      8.404286736693928,
      24.747779549245333,
      10.620500852633114,
      9.339566585077172,
      8.368777005774797,
      6.669951596628046,
      11.41438041411842,
      19.879101970624102,
      11.485519241085274,
      13.116328783909754,
      30.0258916606027,
      17.269508195098773,
      11.544739948194737,
      18.357519647708266,
      14.005176543603842,
      7.465486536014076,
      14.752495483032098,
      13.516072145617304,
      7.393617476258649,
      12.902259849915747,
      6.530349224075652,
      6.620857561457532,
      18.561132720515744,
      12.990507222054248,
      6.734156479487463,
      9.058626280158865,
      12.970186312870537,
      7.716100743299221,
      12.58638346482368,
      13.12200599864238,
      14.389722302115636,
      8.428650190056102,
      9.398447267865873,
      12.387440687532562,
      15.926387207318315,
      20.98759827212594,
      14.034999472580616,
      15.946919346224794,
      12.843832606783158,
      24.553070703668595,
      20.563166747049856,
      5.633039540503987,
      10.748341030326419,
      12.241865285503755,
      22.74888994831834,
      15.488170386260618,
      23.130984828486472,
      6.657422719887033,
      22.71283223539157,
      9.204597919841007,
      27.93711847159005,
      7.286396217997206,
      38.33461381475822,
      8.044197307044907,
      8.042667316976335,
      17.50437701790031,
      8.50192564996652,
      16.411191578164008,
      15.031088770174,
      14.930307768580123,
      23.616029540679744,
      17.22905340842321,
      35.97275525048156,
      9.069493588744894,
      12.644535748181235,
      15.560603378090304,
      13.219584070900877,
      33.41631313596427,
      27.401857409534628,
      22.818721672222907,
      12.753543982655739,
      17.03437592554004,
      9.27865755345014,
      13.302571009234496,
      22.431835734755865,
      5.866854766136322,
      7.357535330805755,
      16.309002037167847,
      27.66688715832067,
      10.77270288051957,
      17.81078383328084,
      6.684643311894923,
      19.240603482645167,
      18.817644621264865,
      7.483836959394643,
      15.606544112849171,
      11.653523067151482,
      6.822826976817052,
      10.282856101619004,
      7.937785728026825,
      16.63084229691873,
      19.205202411658117,
      23.05147896654666,
      21.79284745469416,
      7.638963486269541,
      12.905696016350241,
      19.981487456767276,
      7.2808910780388265,
      15.404060700714739,
      14.487517189861961,
      14.809709117539732,
      8.74254204648023,
      17.746968563238376,
      12.261734171977258,
      6.347522692304118,
      9.44348923336921,
      25.570606360055567,
      9.567076305454144,
      7.5804143446677354,
      21.125772299740184,
      11.049263607614202,
      8.434479421802088,
      19.971203776093898,
      21.470089751835896,
      15.187288133376303,
      16.226396060783824,
      11.152303175156314,
      20.737112678274208,
      17.193747119925522,
      23.365540322072615,
      14.371790272518282,
      11.478579439545568,
      11.73161202140583,
      23.685831390381523,
      10.500274203347061,
      8.625799150405792,
      13.637269899865426,
      15.572105389582692,
      18.03654061469761,
      24.405761409996526,
      10.210493842483775,
      13.601899334928756,
      21.20469025975757,
      18.709262264909004,
      17.622448348026026,
      12.652130714738968,
      16.614852296469962,
      10.120670443218165,
      8.648222331488283,
      8.23678690722661,
      14.73479566336875,
      13.500447648191505,
      23.71953533102923,
      13.483910272602895,
      14.101268891277586,
      19.063192718273477,
      15.532846032685027,
      9.196417370011007,
      13.866592556950184,
      12.042044073734864,
      7.052756754853037,
      18.620147079523793,
      12.97264460101725,
      8.20721388538309,
      16.05509789901586,
      7.873167410400922,
      17.798485308732506,
      12.04348740692682,
      6.171865477827398,
      11.925146370615145,
      15.315712813974129,
      6.350510169423856,
      11.407343223747713,
      17.501177448281094,
      24.037393295672288,
      12.183372088009365,
      21.714128691340928,
      14.903457075604052,
      9.627122998468206,
      12.870899838838,
      7.557876093503972,
      13.695391818092702,
      12.656571383778441,
      6.362889104061201,
      12.593429143468498,
      7.452809646864971,
      20.38791194318138,
      21.77772054655177,
      9.809169351106416,
      6.473977046013614,
      13.628929675452422,
      13.271157729168259,
      7.567184404144484,
      14.348240354274857,
      8.21633005015512,
      27.001422565849154,
      12.097184256102036,
      9.166198870788726,
      15.56389988651211,
      11.648556313288742
    ],
    "attack_distances": [
      54.93265940890984,
      43.45464270357458,
      57.898228860226496,
      69.61165422838091,
      35.034855113101706,
      20.686407903278255,
      63.22280397995701,
      64.25745219113823,
      47.651538389258945,
      41.84392924643254,
      50.24099402480376,
      69.16239522574054,
      59.843838394756105,
      55.07355007512283,
      25.71255021013142,
      55.414774190560316,
      92.47761644971439,
      83.22131324697476,
      102.0439474295139,
      42.3529198176085,
      88.88468074910999,
      17.892689189205154,
      24.284267317145193,
      22.029226933045102,
      60.41868365691202,
      49.7693427266342,
      54.94267854996767,
      64.76436630890315,
      68.01015881210192,
      55.28021037109096,
      61.35259550137777,
      36.60189194677366,
      60.411203874645906,
      19.43315941557475,
      54.25525109983131,
      54.98340038679025,
      27.79254978411596,
      76.37155105689112,
      47.53170149810647,
      22.21783409952843,
      55.50142000850221,
      51.446041330558415,
      90.25735585245702,
      46.88764948172079,
      20.460532688766943,
      52.237042187571916,
      37.632761818869874,
      66.36975203134483,
      53.29492427900588,
      26.36406658828062,
      52.67385495235327,
      42.20316108949097,
      49.267073144490666,
      47.43369136848317,
      57.16052107817746,
      48.5113662575765,
      76.39315811966146,
      44.35211707249056,
      27.655375960959237,
      52.932270468685964,
      57.694298146561344,
      21.281371055310288,
      31.718064565081505,
      59.09070291527387,
      18.441420719275097,
      57.23166301156411,
      65.16822071232549,
      35.31853595817155,
      82.38157056015378,
      82.76698032242437,
      21.479536884349745,
      46.370203337811844,
      47.44095463224419,
      86.25617501448349,
      60.93704080090319,
      35.97287096099208,
      60.59084218606063,
      77.02829348419046,
      45.762531928645714,
      16.198419423383655,
      25.625525458743894,
      70.2396399892751,
      62.29064940248626,
      59.163978874712704,
      47.99295756146524,
      62.49939467124105,
      28.75259297901216,
      51.986116784803606,
      93.13681660548791,
      59.121993128538236,
      77.29797323728144,
      52.376406266057714,
      57.816250015280346,
      41.27489737545126,
      60.457483810704446,
      14.840810035785916,
      49.51892851890449,
      69.23621180094483,
      45.58283997153445,
      44.23403306502009,
      62.96292265800276,
      75.06669828487934,
      110.80338944846366,
      64.897547038012,
      86.80506209017985,
      25.87053812147808,
      77.56594013288988,
      60.22313595575842,
      49.13221431525966,
      51.361712460567794,
      61.273516098730965,
      89.06395989637576,
      38.90396991616813,
      62.858826608383204,
      39.9097765638433,
      37.52377104942167,
      34.29685229117711,
      60.35675418075941,
      19.454028249731717,
      32.00121201179467,
      38.293782497007605,
      46.68368128298548,
      27.37407288161939,
      78.34261306096195,
      41.59201193518441,
      57.95789149915556,
      61.378297081867274,
      64.16668706218448,
      64.9548734517512,
      72.48123207167876,
      61.33656573533399,
      75.83484831257023,
      54.44090207486694,
      59.54893597892345,
      21.636396785734277,
      52.133744669970625,
      84.87900814260844,
      63.955228767738554,
      60.85367211556658,
      39.689449851364415,
      24.665343278545922,
      62.151828955945476,
      56.51712747290555,
      90.21658419672907,
      18.070583134130292,
      43.07603815250922,
      55.36655498430104,
      50.69686835814321,
      44.28539656053483,
      60.047487580282755,
      25.252426202586857,
      47.4127387370103,
      60.31776364688497,
      38.2247326153874,
      73.8423502107729,
      64.28700232886719,
      54.98768607278854,
      55.63114366605787,
      39.84684092044911,
      35.489180281472954,
      44.05820324438789,
      62.57486641821254,
      49.92688093335336,
      62.047796255208524,
      56.78960584253873,
      78.29862353162278,
      81.40618828202754,
      34.19165512928201,
      88.92459763907752,
      53.132254396210804,
      33.883964103797766,
      49.53020237213043,
      56.82362379249959,
      35.41314397781732,
      12.49129043052394,
      63.926119748518936,
      64.67155122935546,
      21.569432679480585,
      41.76113755717073,
      18.12648673103219,
      23.108866002658804,
      69.94811013244559,
      83.18135178305413,
      53.47456670270185,
      68.38229297735438,
      67.61396606452318,
      30.452472270467137,
      27.961778452835446,
      87.08303011676024,
      30.091970568140272,
      22.913941866428218,
      75.30045913707289,
      28.816238670519184,
      49.232120613269835,
      65.41342548259993,
      45.59459744451975,
      39.50408855875995,
      35.95765696044974,
      59.17607310301918,
      48.305974747729515,
      65.00562602097244,
      39.534368307165025,
      39.721194674387334,
      68.8161824027468,
      33.6201185714901,
      53.41290393225763,
      40.06710017881809,
      53.6217962266722,
      39.36530998182959,
      73.21286048892485,
      78.73482919397505,
      36.49966564381192,
      75.66755344149259,
      47.84734076199252,
      79.99309203127105,
      43.72835897846769,
      22.96668670429578,
      62.753950105007384,
      27.41619680687252,
      50.92318589966226,
      41.56264789795952,
      39.423761927230046,
      26.165721680191176,
      82.99726542028546,
      75.05948112570492,
      40.79936005215776,
      32.27906858109933,
      23.997949532445244,
      67.0641146155826,
      78.0280829413344,
      50.445237979733,
      61.06703816164976,
      35.52806440433294,
      72.26645976774859,
      62.432929242280906,
      56.54330430130678,
      43.85005089919274,
      45.08505432278468,
      64.46279390175988,
      17.132773568486897,
      31.102262407916395,
      18.709635162897076,
      26.54604171181048,
      64.21391449406721,
      28.894446210158158,
      31.78619180320054,
      64.88390370577152,
      64.42797959340294,
      25.62578396706197,
      52.44834539915935,
      59.15227062332642,
      61.508106740059674,
      45.5092433021852,
      64.68896519119515,
      33.88040675677836,
      51.284214433913384,
      49.31587066113603,
      41.49103671663683,
      70.18321557970125,
      24.20993132350154,
      61.128579024691135,
      59.15941926716389,
      28.717569681856872,
      74.74504627974584,
      77.29316270481117,
      65.52832989011937,
      37.02500803037027,
      43.956095621596724,
      65.92561660527798,
      62.404547366228414,
      42.35185123597028,
      36.199438856513964,
      35.43198973411941,
      78.43689375153303,
      34.86584978981112,
      47.69150035148623,
      28.157255024861126,
      26.635079619674734,
      15.692503900507168,
      25.180020313429825,
      99.15673285938693,
      31.77050438054234,
      22.062752819623682,
      58.732208321218174,
      25.769104409021462,
      19.199385207070588,
      56.83906726751187,
      56.10089010700226,
      82.8101137190479,
      72.37038463718058,
      28.485776707279324,
      36.628750221747005,
      16.30491500210363,
      50.867564986937744,
      50.51652419436551,
      35.526952072309385,
      42.77411304275966,
      74.6520865188776,
      34.4158472472668,
      46.146324613330485,
      26.616924961707966,
      80.51568386106602,
      41.346424446568896,
      59.79959416689807,
      95.37753254941991,
      23.686937879111692,
      30.572734069122674,
      26.00352623689082,
      25.89734371667425,
      44.88439208635438,
      17.63349112881214,
      102.8985337616301,
      48.02647863280081,
      50.33734931229361,
      24.550816908905944,
      73.46783499227243,
      43.731421978190376,
      57.660635799671624,
      55.15242643840382,
      52.29750260343978,
      70.96471993564455,
      16.43466072659098,
      56.207819479044275,
      62.178043197810574,
      40.73773778355184,
      41.79547407203756,
      79.19993560960275,
      27.952029434460236,
      71.18098448771418,
      55.169043733899926,
      51.72355686066414,
      61.38204466678481,
      32.309169934786325,
      28.785052092801795,
      33.77090883279367,
      67.47957220105145,
      20.347863418252324,
      28.27907212345219,
      12.057993862918439,
      45.261743047722796,
      53.996548991091245,
      29.439172676979894,
      46.33002257979532,
      53.01699889725313,
      30.45980353492359,
      26.376060564849443,
      73.31744637271356,
      53.931300747116715,
      28.616752971959325,
      41.440520860826865,
      61.12044374251559,
      63.98273498683019,
      74.17743754653716,
      68.22264753929834,
      44.07851586628655,
      65.20182884979647,
      70.00174383094503,
      28.649980183301334,
      79.45408820593153,
      30.99249504029676,
      28.991087257914156,
      90.42680085521916,
      19.937155055323664,
      60.27750751891732,
      33.51848606843468,
      38.9839395085709,
      91.79516037379014,
      49.546491517591434,
      52.34696965500913,
      25.267291865398587,
      39.933337676786344,
      52.05946241537477,
      57.597917897011364,
      68.71660371907059,
      18.37179483043501,
      67.54781270834722,
      31.20228199425677,
      55.15124091076876,
      15.221277517042315,
      33.50355319650572,
      24.852653920211196,
      28.68014534894801,
      61.047693376890784,
      36.8233055317848,
      66.15285028538995,
      33.14403307681777,
      41.930010022590686,
      50.08379479330703,
      73.89537320835936,
      55.6277701813462,
      39.79999362172252,
      74.26934485374312,
      64.1326426209676,
      38.58674892222819,
      65.38110379402202,
      35.3881382955864,
      37.733509208339825,
      63.432386229250874,
      69.45797061177997,
      50.214059165205626,
      51.12649905802353,
      66.15930234875812,
      66.28535986242485,
      66.59415535847369,
      39.97975057227944,
      39.04176057076706,
      57.54511284365983,
      38.01895995807657,
      26.083184603398514,
      17.646234331200606,
      25.34814210813722,
      81.60869830050561,
      47.807142274693824,
      24.010819846312604,
      45.298963593243585,
      67.72779359167872,
      32.99677723302488,
      21.588407960229713,
      56.10948087835303,
      58.366818475084564,
      85.40514444825152,
      68.00068891151346,
      34.729331949087786,
      59.306562037606774,
      29.565411379030678,
      81.56121232148973,
      83.25144283160871,
      93.5702857744269,
      20.702657016575245,
      74.93874364902403,
      45.78166412473363,
      40.17195560989342,
      49.60403177068643,
      23.728264624119635,
      22.01135665914627,
      42.11144519701989,
      86.38048449626312,
      34.07411228666219,
      49.56807789916649,
      45.93780912195084,
      52.953012563133385,
      47.332343321337326,
      52.360211493862515,
      57.714576906472004,
      54.14283318133426,
      69.4681615334192,
      39.585353047375676,
      50.685572098526094,
      65.44332039360533,
      65.8632759881755,
      17.558829238604954,
      20.59683418070688,
      51.895613191364454,
      70.56239823258475,
      17.734186461524146,
      71.05817274608178,
      54.48525576656069,
      31.99300820381487,
      26.515737240233133,
      65.95269986007705,
      24.562978456134996,
      51.04180598804611,
      39.474613731995056,
      81.64445618614161,
      21.181561251847132,
      22.25491642566035,
      52.6517286391206,
      63.79594990218366,
      60.798704529499034,
      60.0822679332802,
      72.77702268889922,
      75.05431535416602,
      20.47860518828317,
      58.010145042841195,
      47.66236456411474,
      40.504418331766594,
      58.48492484747829,
      32.51213298390958,
      20.155125227244707,
      45.70884854538563,
      36.59787428743769,
      51.87142126225314,
      79.32268767202052,
      62.49865722020062,
      57.99515171781365,
      40.449644590864956,
      38.85365847733004,
      62.15174990192816,
      46.93284361819272,
      59.13280696180679,
      19.755866753025515,
      59.68999800067268,
      33.31509247628555,
      49.897092611300984,
      35.51340646117885,
      40.28099000481215,
      22.198503815639803,
      68.7851044144696,
      59.18556642335978,
      38.62062324202624,
      37.56953243706449,
      61.053011030100265,
      42.68560938301843,
      38.46216924992301,
      31.226758550791104,
      51.767835628156654,
      65.54726262303936,
      33.347581195853635,
      43.35633273351769,
      30.10191443129354,
      80.99642493388258,
      23.454588174653438,
      38.88532908605821,
      51.7784986527665,
      69.01852017981093,
      74.31637634457773,
      34.834095945676474,
      34.06403988660486,
      50.2442263553394,
      42.33876766927795,
      48.59800229257758,
      20.241097328083,
      21.99574004688685,
      47.11804140123978,
      18.181857470838015,
      84.59719894991225,
      28.62493574545647,
      21.515677569247302,
      77.47647645890667,
      18.04307769550471,
      89.27099260047011,
      48.54127423589946,
      67.64674601647737,
      59.48601616946496,
      46.60095947541782,
      47.573094978358114,
      76.73322004865584,
      19.9038356229544,
      54.72350015941946,
      32.36548503440021,
      41.94272897128868,
      27.683409922321694,
      17.851395599523673,
      50.60943104387472,
      79.41856677472059,
      33.16986595709186,
      57.35152141934388,
      33.53320358747221,
      38.811146595549005,
      19.830400955763036,
      31.463148934314916,
      45.04367043724685,
      24.9513355285547,
      47.34827347569149,
      30.53100071007302,
      18.19666500075743,
      36.69495498789875,
      81.15642169280083,
      26.851497115596867,
      45.0068737615204,
      66.69443754574965,
      69.52374728565016,
      38.20088335400872,
      51.52556469046934,
      37.19046171876033,
      49.272343209142136,
      64.66242024571754,
      56.56675374057339,
      24.265837643738497,
      21.273005787449073,
      21.8510295313896,
      62.037012722589026,
      41.436076861654705,
      59.48637684534073,
      37.19418612279627,
      61.85180163863055,
      68.40937991173406,
      23.408850032401777,
      37.54940013954437,
      67.62150438993571,
      30.265858671546123,
      39.29550254984135,
      33.78124531130541,
      44.33238252344061,
      41.87970911190587,
      55.05979903437665,
      63.69614871333146,
      36.94879235138665,
      16.434196528335303,
      49.656499323874854,
      20.40700764987018,
      39.943501119436476,
      13.78860821014068,
      37.02416375537746,
      51.73206885777485,
      52.950619005976286,
      22.001825121066542,
      32.65221670243862,
      70.69020665438816,
      21.704564125817278,
      58.57379034575125,
      51.86064063489799,
      58.99299929013002,
      17.415203202627485,
      88.31823994751532,
      20.61681213363195,
      43.59684530680774,
      48.616783990982334,
      25.345840350750734,
      84.07247062929996,
      59.70481408545373,
      53.5866116354447,
      53.30822751772908,
      80.78591861061943,
      33.089824195980576,
      54.6380311047685,
      27.118922378511098,
      69.89565497304393,
      59.327169521792634,
      26.604878733593846,
      74.93146529338789,
      50.50395878025757,
      45.137204183507194,
      22.309144074486174,
      48.33719132713177,
      59.60102206301528,
      29.225266773836278,
      76.32027110959703,
      56.219277930805596,
      21.430576775938118,
      34.950770234289095,
      17.387604994133188,
      38.74418996740723,
      22.649277847766687,
      63.90149562807953,
      38.05129182909387,
      35.38006610442385,
      64.66495662031919,
      56.67368611521231,
      66.05077029715646,
      51.73949986116924,
      30.022659613670253,
      29.29587219787075,
      23.1544268385352,
      34.32340600912726,
      54.29420635955572,
      43.774403846786655,
      62.119139940824276,
      34.761091729678846,
      45.820986952152424,
      44.993925360676954,
      95.2015604017705,
      118.80082277540002,
      46.06673594551412,
      32.12202410755874,
      54.70514346890497,
      70.39937984495504,
      40.38367100429116,
      54.94596813053247,
      86.71087247489521,
      20.446439163152856,
      91.94494918874466,
      28.141703708992775,
      75.6479147749524,
      43.93708586037494,
      31.871516198579005,
      24.54200423927542,
      35.846113795341694,
      44.044183443321444,
      49.96820198753254,
      52.9144465569147,
      45.841412105551626,
      38.805076444224305,
      63.254093795009666,
      37.767596503211536,
      57.67950203337684,
      104.06966183901426,
      41.13797370217349,
      75.56078183940684,
      27.98483210451197,
      77.0490933047807,
      59.80700385438576,
      51.17631066043325,
      69.28126181845761,
      39.06711218011483,
      63.14366343827335,
      54.87071452356045,
      55.0490166034748,
      32.6303856008964,
      50.16996144739894,
      49.76873020736601,
      47.347443676608556,
      49.64395288554354,
      66.98147443781936,
      26.347603057609618,
      33.54864555611563,
      58.792229866272876,
      68.12207798025813,
      59.48748706405125,
      24.408233143545175,
      44.731122420297766,
      54.25449287557341,
      24.670683388453625,
      24.290064934055824,
      44.227204394484005,
      74.51200819103066,
      50.24539450905443,
      43.587917902326446,
      69.54904160410655,
      69.15405807358908,
      49.519872721389916,
      54.47022588682246,
      27.127634017459464,
      32.39890894740054,
      58.72847968792838,
      35.17667028605242,
      34.21759972369481,
      46.321310403933566,
      53.06858147124029,
      25.39510379677381,
      54.49047593063733,
      19.126008299907575,
      50.17846323463274,
      51.68844700667964,
      60.03621642768626,
      53.20244131714401,
      52.48876297131653,
      73.72589999002865,
      55.147718239063366,
      75.18370499031543,
      43.54606480076906,
      49.007768148372726,
      77.97072073563189,
      24.715063171903164,
      63.450567659955034,
      79.44473526103408,
      55.2841527498328,
      28.22993208096626,
      51.18965115354399,
      58.68964644775134,
      29.375140477465933,
      34.27253902834111,
      24.808800174761885,
      95.19357642452674,
      62.75135330951004,
      52.38199548488173,
      34.58039870956587,
      90.40908906612768,
      53.396878656532806,
      88.30284601698511,
      68.42703177060542,
      67.56187454323938,
      60.491596395627035,
      41.41332119275575,
      18.719794001255515,
      31.63118695727462,
      50.18992344520953,
      69.51365541881032,
      16.967129516039112,
      52.94456022510817,
      36.238010738059636,
      43.21600312564392,
      35.15055609209232,
      35.02159791819939,
      26.197533082349715,
      50.89913654434905,
      65.23024421997418,
      34.63446071839968,
      37.01157414828422,
      29.493542033041457,
      56.02507024115875,
      85.90115900225814,
      65.54059740988025,
      45.042693842518204,
      100.12186652541602,
      32.885213828008844,
      25.449266564168134,
      49.79127804866993,
      66.81557194497707,
      68.53564665586077,
      26.297633570933602,
      70.88799682938816,
      56.486073384283735,
      56.76468201848594,
      41.60436402426866,
      75.61497516773551,
      88.58823391670505,
      48.68565886775528,
      17.833579411250817,
      16.10933122973714,
      27.229840368875102,
      70.23752887507918,
      26.549890601496326,
      32.64485164721685,
      40.39735653213893,
      61.66496934879758,
      78.62857174830756,
      69.59515653496341,
      12.949776454749394,
      92.99903434177534,
      30.42615628122482,
      26.933821868260175,
      25.270431633600385,
      25.8635287946452,
      30.71009936429553,
      49.80139442179652,
      48.30608038334235,
      81.8989491115909,
      50.81767200257696,
      64.17043508949287,
      39.20122571214444,
      36.426765462951494,
      65.23821976327588,
      47.55023789339032,
      65.90299130626909,
      48.66564727914634,
      56.048262234541795,
      30.60888376155973,
      37.76923290042028,
      30.66619336673506,
      32.91059399021834,
      38.32128791018189,
      35.5432561595534,
      54.184961096497794,
      42.229259346354524,
      55.94354238102241,
      50.88224796048484,
      18.1575345101114,
      71.46803523317384,
      49.900388863242654,
      66.71791401069736,
      62.75565684386541,
      36.16530779806245,
      37.33870979314389,
      54.3787490411193,
      26.802445086812142,
      22.413274596248517,
      40.2655226997471,
      64.13650059748922,
      44.998629493127076,
      39.68557010704692,
      52.56513431182267,
      59.71306044300701,
      39.725549600200544,
      19.82318290619364,
      72.9655454635109,
      69.15533792594765,
      111.14426752745042,
      43.89104105478194,
      45.046278841954525,
      65.56394206591148,
      49.95322036122668,
      41.098985137592244,
      74.92383915521245,
      50.48000033336134,
      77.6380558001271,
      22.293448489206142,
      83.42227178634823,
      35.25328159559949,
      67.04122047129303,
      75.32317976393915,
      66.9059568817473,
      20.649157501385993,
      38.932147861582806,
      65.64866953222726,
      51.716544829369404,
      37.772148211734994,
      52.43597157377088,
      58.47164289332416,
      26.887388344645736,
      27.692245663094738,
      56.975968216505485,
      33.448674721404764,
      84.54573866736173,
      49.49099947955994,
      53.202286857381125,
      52.45536383254825,
      71.08797644885193,
      82.41311202890358,
      32.64958704929143,
      19.91028531505768,
      29.340874551495975,
      55.67236077949414,
      57.84090359595531,
      81.25534093039435,
      20.195818712161454,
      56.5593882483397,
      53.820718778361,
      79.70394273318715,
      86.1402186967133,
      61.784160635942726,
      79.0623383848296,
      63.392338349702776,
      69.4672804180657,
      45.64991440355188,
      56.152903590426035,
      94.57054741180951,
      72.72303662396436,
      43.86005776571576,
      37.960146143402895,
      22.630660849761387,
      41.53091790062668,
      68.95179229700874,
      70.7507734717652,
      30.631450666513647,
      53.75482133468591,
      79.12307254411456,
      75.48225346580833,
      30.164388587887235,
      21.83803699187692,
      79.73327760046196,
      69.28666027035354,
      24.680361681826653,
      46.75230116247256,
      52.608713440986605,
      52.23396160872941,
      44.59796965309034,
      57.1640097693807,
      51.50780130129028,
      19.383116273929765,
      73.21850608515501,
      45.26686395429978,
      29.72481517750618,
      68.25953751023806,
      42.186517645607196,
      32.40348734288246,
      55.4068465359947,
      21.79968086760686,
      28.836198532923188,
      65.16758360461901,
      50.76791537790538,
      32.16461467772959,
      74.011459977553,
      67.19515960600876,
      34.924698271647266,
      34.52782106005911,
      52.382165994084936,
      103.45802557316324,
      31.80071448131267,
      18.486100104322503,
      75.67371789966384,
      35.57115601917307,
      41.036730617981995,
      19.67185050294861,
      54.52368373461344,
      53.251762685942545,
      63.46581787013334,
      87.72004648740705,
      23.678170057128707,
      43.010232336438676,
      66.23981059468994,
      69.74421802268812,
      53.75866735565681,
      53.4472518737857,
      33.19033795817176,
      26.480178905290067,
      74.4721386359835,
      24.211048379410432,
      54.64225471290689,
      57.135846657101936,
      58.29892258368511,
      34.98666368596803,
      22.30129925915269,
      57.82148357900489,
      25.413701454934795,
      21.45041245410627,
      22.12970875339017,
      52.13333386110966,
      36.33020255154352,
      54.35085442899299,
      45.915562387135886,
      39.24737392077945,
      42.707469032775826,
      64.22444797804896,
      43.045726384457666,
      56.88903294267297,
      50.047048600461196,
      76.93569546265576,
      20.856060128604682,
      57.512515163468535,
      22.64130550314176,
      49.51898494601788,
      52.16423326177792,
      31.00511832832362,
      51.99482700497728,
      59.436460352819545,
      49.88962703120379,
      21.799019050034662,
      45.54402072851764,
      23.4625817303667,
      88.96903250274802,
      32.58991404344062,
      87.45801157355598,
      32.80658967736157,
      49.26142327456189,
      44.053271163352335,
      61.25289766400054,
      31.99924114533792,
      29.527020495815094,
      42.65959070750919,
      74.9495182937466,
      37.638765633259695,
      71.70171469511185,
      30.146670835876222,
      65.83978052498567,
      63.07467898561249,
      35.8230468357658,
      50.59203333958323,
      41.7296551220156,
      30.318630393747835,
      38.00987486521182,
      62.11401359814252,
      43.5151254041707,
      41.6830461784756,
      44.646282060688385,
      59.668290048001595,
      21.543145610633008,
      30.889533835191028,
      74.25220974090823,
      45.910589208604875,
      75.57090093248077,
      66.95683895369187,
      23.25951897160968,
      41.13325932149034,
      75.69193573398121,
      48.12190603678828,
      28.28470645270555,
      56.409940803791294,
      70.85776275109828,
      13.821588984350006,
      34.787466365738645,
      63.806127950887905,
      68.39257755003639,
      82.94540496697036,
      54.18768454514177,
      35.55548643122046,
      65.82661944522843,
      15.319675778878848,
      55.81739731208554,
      30.35250304466418,
      74.49804276135764,
      27.47527566452187,
      24.423619618846526,
      38.36622942222803,
      64.07534347214342,
      55.47586601995529,
      79.29311679723722,
      75.491209569523,
      49.12393959886852,
      55.463654256807935,
      10.964477292516278,
      89.50409696963338,
      87.98672440922827,
      18.61886908663201,
      29.19479804537637,
      24.68260212533612,
      31.130277412692838,
      39.47033336043235,
      49.92939734945228,
      29.094270431231354,
      25.586998822205395,
      27.320448413841905,
      76.41141280819859,
      43.886011820002146,
      54.44849171713278,
      32.24146106109255,
      47.115398500363646,
      30.703405862139476,
      57.411776590037704,
      57.9889604000071,
      26.066952663514932,
      37.93305958821001,
      70.42321703009206,
      66.19747034309856,
      45.094243649161676,
      77.30708073085337,
      53.8703917951346,
      51.35169425485997,
      82.56673585470996,
      25.784009329499693,
      57.62682222590175,
      56.48045704733385,
      64.47147293099545,
      54.21979908587849,
      56.051333176406345,
      60.90532476527501,
      42.40447432671372,
      60.821416057757716,
      25.4612166202428,
      43.976930336741894,
      62.35202371902338,
      62.21011205731657,
      26.48477701504828,
      56.39263009047531,
      46.65315973259088,
      76.67244841208654,
      59.583338650987415,
      15.453798876037148,
      35.963628784085834,
      23.27921729548066,
      39.44338790815269,
      42.0776001992223,
      74.43513105181884,
      24.2057635527685,
      20.46789323586314,
      40.618915603987254,
      90.24880632915894,
      53.833811106761246,
      68.8375603708379,
      52.9681690501916,
      50.91963287046587,
      56.21465975295983,
      53.65121214175592,
      51.7101278533903,
      31.110729181673484,
      59.504600219417625,
      70.52134035328886,
      51.32308586012033,
      49.15318559538046,
      105.36786185792855,
      25.08444076003517,
      59.03245619644677,
      46.31840250895876,
      42.662282569343134,
      27.597696710082403,
      44.78984835595872,
      22.25126922365972,
      50.392265213620135,
      20.52010615896174,
      33.2439991222724,
      72.54144229108951,
      71.54237254163678,
      29.93834890518865,
      55.73641595195207,
      73.53234396295181,
      46.37539881372602,
      38.56516784640978,
      19.21288364791238,
      46.84271158542355,
      61.49405018137145,
      50.805331644615066,
      6.509925581197695,
      58.67484318488671,
      61.04030718422515,
      35.36142128625868,
      41.77327205665094,
      66.4212278484355,
      37.76529468325762,
      62.746972255942495,
      73.6535774844513,
      13.809839638804052,
      65.76974119936126,
      30.63181263101348,
      36.93598145407632,
      63.71767352945877,
      56.784934740743005,
      34.31755885861229,
      62.71480676731648,
      21.308979550433325,
      58.01235010133162,
      23.393095376254088,
      48.85241926561091,
      52.37958538761512,
      75.77001690075102,
      17.712675158589928,
      25.043388127502954,
      46.07440160581203,
      92.23832896249735,
      75.84111031503065,
      39.47643583533391,
      60.43101746542976,
      37.962672137901436,
      62.84182329767687,
      34.20611037352623,
      46.32968035818291,
      67.74967492174602,
      64.76009118898067,
      26.311990548074398,
      53.903612014301416,
      83.03662746678218,
      50.86981776289451,
      30.289451966941243,
      57.98506254274657,
      17.8744162445509,
      45.694703532674026,
      45.50891062143779,
      42.79297588439997,
      47.67934240162648,
      68.13051765083522,
      51.25423113388365,
      47.56559382996224,
      46.61487808018422,
      42.847698231466836,
      39.07569997602556,
      71.40335562088755,
      60.25973316358714,
      51.46591394536365,
      23.61011300578204,
      33.72857716834188,
      62.56206003169811,
      57.24609644425475,
      44.88172134508203,
      21.98005329380018,
      76.67519107421616,
      60.06563029517341,
      24.05335750670389,
      68.94127838164154,
      31.485165943259915,
      75.77333261157929,
      46.008713628025134,
      49.49137811232833,
      63.067584933587305,
      85.94755545481807,
      29.3164451036582,
      34.68608555589535,
      77.53053427869634,
      44.4683644498535,
      81.82118515380314,
      51.41839101229547,
      47.16458571030597,
      60.422751005203324,
      28.512322296094993,
      37.99152182134162,
      58.66083146577438,
      45.26139790311982,
      70.60565831076775,
      56.18412218713633,
      54.85717248669655,
      46.16852446820081,
      53.41966671452443,
      64.84976285592967,
      47.83881224933704,
      44.15225223456902,
      32.07332650256348,
      43.23818802999102,
      57.4425963073764,
      77.84200952178738,
      65.61434167006881,
      52.670620090255674,
      36.17387299138633,
      54.34057486298026,
      76.11687940682808,
      20.088495795982578,
      28.213874735434874,
      37.657739122681356,
      22.206089505908793,
      53.10747771832765,
      33.983870061077035,
      60.395501649496666,
      50.452130642263114,
      57.45306038540134,
      81.75458395491857,
      59.90183559840841,
      20.86793572901097,
      12.945360689974681,
      51.52422713881491,
      10.10571737717676,
      41.078821778348484,
      56.519940848403145,
      57.91019445366998,
      21.792995472970656,
      26.740252585159492,
      88.80047347480313,
      38.77840415683722,
      31.07643623782853,
      61.38986087878042,
      42.19281853012551,
      17.708751637282358,
      61.12257300090535,
      36.76927526367527,
      43.707719824273106,
      52.76987644601926,
      33.55732924689321,
      57.55192559534851,
      63.9190761870906,
      36.12780771010569,
      36.31674266405459,
      100.02368847283708,
      59.749467542558726,
      93.7886142283884,
      40.70622256560904,
      55.688457644402256,
      27.721497978005182,
      19.88163548404439,
      41.09800663860816,
      58.708186378486175,
      20.930734977530317,
      39.32788587102078,
      11.27638308419454,
      22.723083163173385,
      59.90867908402322,
      60.97758913674467,
      69.4223957186715,
      49.19861255022508,
      45.03687804155668,
      58.250953151629595,
      46.146322957486746,
      62.17087321188591,
      43.41887156006966,
      31.643198729619197,
      36.852154457719394,
      40.90259693516804,
      73.18061617994154,
      31.08285544802801,
      84.42104312080365,
      65.42207495315165,
      27.177969764533856,
      64.47319524856844,
      56.41226551455054,
      38.72795344171512,
      57.421363349744546,
      32.884252028857624,
      75.8638941626039,
      45.42646703816922,
      43.00689730300256,
      75.16628863634524,
      50.83354543202088,
      73.16911770266063,
      39.535896680234046,
      47.06472732128886,
      61.2820790320745,
      72.35231455092917,
      23.976099631466184,
      57.80806729161792,
      71.72955989671023,
      41.34176468721114,
      38.245503992902655,
      58.91747702917711,
      32.30877832675054,
      24.471999982375284,
      61.017164634109136,
      44.14730955844604,
      56.394289334852054,
      54.134928000547916,
      71.50818040151314,
      73.93742409512001,
      41.03084597242674,
      51.33208733039651,
      76.2478124625427,
      98.43978155449275,
      31.349694124688646,
      56.223005561213384,
      59.65047357632512,
      52.53817842740354,
      48.45638379887867,
      42.904719959337015,
      61.713026464164535,
      22.907068515404593,
      34.86552031688912,
      51.673467864128845,
      41.96138354467686,
      71.45819810250913,
      86.58821273729315,
      77.43331418947088,
      59.498772336908054,
      37.07872661046105,
      57.85718166056712,
      42.08859800648951,
      20.68092232866373,
      43.129364947149654,
      52.301237796459624,
      62.80429778638589,
      68.81118581631904,
      39.495579298356084,
      65.18019149981542,
      39.2647299323281,
      67.2578942740134,
      22.248494727938493,
      89.38088087363137,
      88.43056461143809,
      13.386619543651568,
      55.95812836611923,
      66.26045054462553,
      64.68577313830156,
      40.116603792744485,
      16.6286141836632,
      27.450525456721486,
      51.22753518818681,
      46.55995428869399,
      42.670567531770395,
      24.305369805441636,
      50.7425284902532,
      47.78782141091312,
      52.36979864602987,
      60.011741169202075,
      82.59333240154314,
      43.85532154812412,
      57.490280145340186,
      22.78890099481247,
      37.674261535139706,
      45.58602349493496,
      62.98349065122463,
      26.109343083191813,
      47.548462076659845,
      58.80005517147825,
      53.575687509361295,
      62.757789424288134,
      57.76537055061922,
      70.75023047693298,
      71.49523132441284,
      52.27613365180641,
      23.342676619640542,
      28.16942623051902,
      54.373041151159896,
      70.68024425625232,
      25.975047737417245,
      61.07783646181346,
      43.83217468664691,
      38.63594005953604,
      65.72477168339789,
      20.165191468555,
      29.244129353413328,
      59.5715704245519,
      64.42634481194938,
      63.61621840264443,
      34.42532094735326,
      18.75405166137614,
      58.21003214077299,
      56.260088404263286,
      65.0055847553211,
      33.35787374595253,
      56.96494086028172,
      96.03628587867472,
      52.76138638153234,
      27.218047965074415,
      76.06761087009082,
      27.4589752024543,
      96.55967132420932,
      34.73875936431252,
      17.51052247294099,
      50.346569946992204,
      94.53869040124863,
      22.082958018710134,
      95.62099337716181,
      53.03028429910856,
      51.366448162175296,
      38.48233847347314,
      86.79141673478338,
      55.570121273291875,
      56.49077430489356,
      42.71698871185361,
      79.11341505978318,
      82.38406473120766,
      27.837559046447588,
      75.31641370305357,
      35.006094450026055,
      24.939650877128827,
      42.89623308735656,
      82.25085503752182,
      79.92014986262265,
      49.178314608620454,
      94.59137118763422,
      45.552876600887,
      38.722314856767404,
      34.17394740719202,
      62.81619850237927,
      51.363850075545145,
      57.69615527638807,
      43.73971825551044,
      54.23266519820922,
      65.29054025873104,
      43.00822322853534,
      69.95754869014445,
      57.845850336152516,
      50.738938439506434,
      39.33722881903771,
      32.86003458517783,
      35.182568929885456,
      45.34394401113174,
      67.86115540050885,
      29.204388423843678,
      20.13300959303669,
      47.69336329667448,
      17.757324592509868,
      38.557170142999404,
      27.019609532380034,
      12.08847498594146,
      23.437803254461787,
      26.703286358959115,
      58.79749710328292,
      84.19656491062685,
      46.59226991958875,
      56.73506702939462,
      55.654486062934794,
      37.13944863128667,
      41.68933819428229,
      91.76404779324885,
      46.66960696045374,
      79.92732531424457,
      61.16778623089408,
      42.498768102275804,
      87.94846935899922,
      70.15160103426201,
      41.83686982090166,
      60.45540449315672,
      30.193105917581583,
      67.54178691812807,
      51.828181007047974,
      50.34373021766458,
      70.92764970880074,
      68.80283986989605,
      64.26225461280069,
      66.83369664258588,
      35.79115196151346,
      53.577865138050846,
      74.49551216390392,
      53.411085781956494,
      72.33771266046705,
      33.73374532417065,
      43.9802294657868,
      55.57162869512192,
      45.50685529822821,
      66.60724203818286,
      55.12752288047627,
      35.10956479896554,
      27.901490496230434,
      49.294941998680045,
      24.326784298691916,
      49.03196896731689,
      58.05808396677399,
      26.548191442141242,
      82.65788718498851,
      29.355159164366214,
      34.15074140087955,
      40.144383159684054,
      51.91338258415881,
      76.85570491661935,
      54.91419667113008,
      26.80897610357148,
      83.56654181495799,
      45.48250205147629,
      63.582939966151116,
      67.4801400324724,
      22.07086994371421,
      64.05359422559967,
      43.0015301790074,
      48.03397677799177,
      60.79827425793312,
      26.496090427541645,
      63.37269550908008,
      76.19270246581623,
      32.629678908966234,
      19.341984160768593,
      39.35602312692689,
      64.53664839533705,
      21.02495046984909,
      26.67539451190363,
      85.74018385456077,
      37.573247091956496,
      49.969195174940566,
      67.50016807061398,
      38.965898189897196,
      33.76370034463075,
      23.304672087939196,
      53.062785260992435,
      71.59418275837717,
      23.825527056463034,
      44.19490247766185,
      66.09716668288848,
      96.78616487388567,
      88.66126269113032,
      20.261417667235733,
      23.637956597689076,
      75.10811861514149,
      56.8797178642713,
      46.64002015031089,
      53.88803107938511,
      56.1935655349286,
      52.1717375487063,
      23.125153386059868,
      58.82590639769099,
      56.73372138715863,
      36.02153870610716,
      53.804319722076464,
      28.78549873249971,
      62.29629206965214,
      36.076907990064534,
      41.028623479599624,
      26.043628045885033,
      71.02606737398908,
      20.362996932417488,
      55.378967879984025,
      34.27849704961881,
      24.93055120557134,
      33.365203309138145,
      33.52244538999602,
      114.84929032625325,
      52.94943915619939,
      23.33893805392253,
      47.042396531268786,
      66.82266917542307,
      107.33198153080808,
      25.1434323831553,
      34.594006687934375,
      58.502275287929834,
      57.941413333336705,
      57.75455086994704,
      66.97781618976127,
      87.46748750250039,
      33.21469653782587,
      21.132590083121684,
      29.58931522628666,
      52.22488475847874,
      19.774662312283038,
      58.11331658590917,
      56.05086041528296,
      81.80829765447059,
      94.17889372326295,
      73.38347793560844,
      31.12736575126742,
      46.55474806844326,
      90.99280789285241,
      60.44653322123114,
      39.213736595315,
      62.12543237802755,
      53.67813257835602,
      56.41586908915804,
      50.77153014438191,
      56.8379908143655,
      44.832571899214045,
      51.18253225852849,
      30.66677716686638,
      23.076152128353716,
      22.25218275269545,
      73.5156726298947,
      16.015309934539953,
      82.22989509513843,
      48.52881102129784,
      67.24123839489108,
      75.74297878253431,
      65.12753974044612,
      36.35885912255495,
      89.87986293420143,
      83.2065332105985,
      64.35650009280292,
      44.2429658052983,
      70.36029934590715,
      45.033798450018274,
      52.51113232299464,
      51.23651024163897,
      50.925872226244294,
      20.63526893357303,
      57.94621224595117,
      38.993165335798146,
      54.31385812084082,
      45.32463956568786,
      75.12429219814233,
      108.25595047637552,
      25.455655700846208,
      55.70205295165605,
      71.13789001156573,
      42.10326027596239,
      58.324882134731574,
      33.11113914739134,
      68.71726520726729,
      37.86811549620641,
      43.92126311437831,
      45.24590278158585,
      43.22112103975594,
      51.61212587696198,
      30.039821234972635,
      56.78848047498841,
      46.01573891264627,
      31.626861973995062,
      55.15312165858848,
      70.8250370799743,
      98.40386084174995,
      41.35265360479595,
      16.597606991093542,
      60.02216900274526,
      10.053808240488083,
      55.689888753850056,
      29.286771134828825,
      53.08039490006544,
      18.652618890432983,
      59.17276425308473,
      47.07306974790798,
      42.713760402184874,
      73.25608734049143,
      60.0922814650415,
      21.481608395941723,
      56.64180740747717,
      20.820084702968153,
      40.22998414106413,
      69.76710368570325,
      91.2153305930653,
      43.93348116063358,
      57.200841696129686,
      20.948475689876823,
      55.716818719017255,
      51.50049943708419,
      28.161427104397887,
      38.37445735789828,
      33.95062914775821,
      57.69542691707805,
      80.23163142583734,
      61.63156654275561,
      26.96586856668549,
      19.09637691699194,
      58.25131578141314,
      59.6171829009974,
      51.09914798092537,
      68.96764897488424,
      87.07049183183449,
      45.03559966735971,
      53.82909145312903,
      80.5590630424985,
      74.23949693569202,
      56.133510211424564,
      73.3319014481237,
      42.974076038249905,
      64.7517574941056,
      60.663176586752904,
      40.86942587407429,
      26.41096822407993,
      24.377256675707326,
      18.882135057992723,
      24.29560338867354,
      49.53837586641303,
      55.324416973746516,
      67.59913741995528,
      61.390473692328065,
      32.67225038151539,
      68.55715489273105,
      56.67189999315919,
      37.86989803573936,
      65.12288787744333,
      47.93056986132215,
      82.56443555307663,
      60.13302897736509,
      48.38185673643939,
      74.74256542046852,
      84.20783685483369,
      40.681979617398916,
      35.58847296716826,
      30.196300706816107,
      56.69476589011037,
      48.24363078725375,
      19.804664896116964,
      51.74604742372117,
      68.17476977274403,
      52.350040023140025,
      62.178144370778774,
      63.72084121294107,
      45.171561896546166,
      44.952206430065345,
      27.768380720787707,
      56.97994160844752,
      65.98205369310693,
      63.2184951250524,
      85.72957305640624,
      22.696718083708937,
      28.41866468813606,
      81.4704074177947,
      40.89596554322668,
      47.763024426391844,
      55.89118011095887,
      23.293049088819995,
      24.376560768204232,
      37.20212515919861,
      19.69642273434496,
      21.999386697377997,
      48.66669957314582,
      29.694078730204872,
      59.84817754029476,
      42.13642678594942,
      66.14632181667204,
      44.005443559618314,
      30.92015708907464,
      29.974901883809274,
      54.48076832697929,
      38.396187717100595,
      50.64659820991322,
      39.22390831963659,
      37.82780232949081,
      83.7690504930853,
      56.33004584708465,
      57.95140211877968,
      22.494675103961118,
      39.51309352187579,
      46.253101775735516,
      53.34855335509069,
      21.65889974083117,
      14.973911114098726,
      43.64379808367243,
      56.5599640031603,
      57.477381281760195,
      79.85286371996332,
      40.742728979562784,
      32.289140639331634,
      38.90154592018063,
      76.32148732075181,
      38.77969991060768,
      61.291081186431974,
      40.094864596365746,
      56.20990217530965,
      63.778938646464624,
      58.48245014884211,
      27.945510869326338,
      62.413198998258906,
      61.192167012612835,
      36.48784490166384,
      39.39579601783956,
      77.51296736533662,
      102.71130525873726,
      66.76765725823226,
      26.406495505984438,
      49.67266200846505,
      35.54689993098599,
      50.71256052691969,
      66.58285567910892,
      20.96924140463487,
      42.570991535227066,
      71.2650379440035,
      90.81175921565743,
      42.890959614829455,
      47.378588023086415,
      32.263291974866995,
      55.24743642560005,
      56.19577257735016,
      55.89817137896568,
      35.6515388864219,
      18.149456430934038,
      32.924892753484784,
      53.38337058881088,
      70.50615757823829,
      50.3031865559703,
      69.09435536595015,
      42.040930573262514,
      53.2517485186317,
      59.00866901483889,
      66.61760559116736,
      62.946708796477544,
      57.047511197774575,
      67.05075448350415,
      54.414355953482335,
      53.26793615459323,
      19.864919201628314,
      61.97330511287701,
      62.52700666702066,
      81.95479648322004,
      67.96035325067744,
      35.6468801880006,
      43.534678428175575,
      71.97526669000591,
      61.67538859410238,
      21.071471824817134,
      28.297657912891655,
      50.112258448060125,
      48.54410161496858,
      66.55577838005651,
      27.322954950187544,
      62.113742349303955,
      61.46851793398579,
      45.38421510737553,
      37.79116408099117,
      44.687778020307725,
      54.22580776750926,
      46.70252682241624,
      62.69986585861568,
      40.03091164856448,
      50.8858181475573,
      22.15743682419799,
      53.20566495466731,
      68.69014461514432,
      24.829697947334427,
      29.822882573817118,
      63.982147331127756,
      61.85875943622329,
      64.80532603398991,
      54.05627879337772,
      56.10223412170946,
      37.12986304831128,
      44.241327573748016,
      89.98676054134108,
      34.57306578429322,
      35.598829451788426,
      31.248819828557192,
      61.522701179861855,
      20.436512208602334,
      51.13767935381224,
      27.945120523219988,
      49.90889040026263,
      69.61190637094015,
      73.24125573338942,
      65.8524363491863,
      58.82400044439262,
      51.93939126769766,
      38.06058702770664,
      48.78793464636158,
      29.7812741975843,
      54.436275400908116,
      73.53575886849887,
      64.73162446220338,
      68.49879911036548,
      64.30206711212215,
      55.96151104483423,
      24.677480653779668,
      25.346410999000373,
      49.248443979410304,
      52.94427131026111,
      47.92588468317268,
      27.040747721049684,
      60.67063447096801,
      49.38493253416795,
      26.066145146296666,
      54.58053264934271,
      61.932086526397526,
      30.22547856422627,
      33.723735208477436,
      61.70698996793955,
      87.93121091910304,
      17.521829091350444,
      65.4241958257491,
      62.80775605105906,
      54.99776237355911,
      63.060458604632736,
      36.3112474095715,
      67.81811639400499,
      37.58588634218389,
      75.00267859592238,
      16.84782209642317,
      62.95071071414466,
      24.71420950191553,
      63.379428066231505,
      75.49128153142324,
      30.76017498305306,
      32.77064156531335,
      22.780589214678955,
      57.64282712028513,
      49.41905721533119,
      51.631732316794434,
      76.79596952565778,
      38.235602484681685,
      21.01242252282024,
      74.2771566660027,
      50.99712407712376,
      54.67397073536067,
      77.79605457672096,
      77.42785314335013,
      43.518871476974944,
      46.140716182717554,
      51.85197192700351,
      86.57870927406134,
      55.386823417388946,
      45.563374039631725,
      53.089800072241424,
      64.82081488043775,
      84.56127052354564,
      77.4065265938402,
      89.81300934384626,
      23.38815506392681,
      41.62240888037549,
      54.854680383331555,
      63.3167594341173,
      41.052607720100596,
      57.24886937553381,
      50.344090064310016,
      90.67930414033366,
      63.75168708045273,
      75.06466085906031,
      32.38792548565558,
      66.125223926275,
      41.944232171447915,
      46.918811399785845,
      47.05974749619931,
      43.4496001108631,
      60.78403638121994,
      31.638515378311023,
      31.475155744095545,
      50.27959312083063,
      20.307419934448344,
      48.512920310906026,
      86.58633925591799,
      67.53510814391223,
      23.092973533687264,
      84.42142330106527,
      95.37302563279577,
      40.29097797392534,
      68.26407970037118,
      47.92459096211109,
      40.05173446566857,
      57.02330319523981,
      80.23552748836538,
      55.38779629784293,
      11.345187205572115,
      101.37079158794651,
      44.21114835323013,
      24.945419972583156,
      61.06325558836622,
      110.16156677473796,
      68.70389006439845,
      45.15691864237969,
      33.83239353540626,
      73.72284229716632,
      20.587367681886924,
      22.18871409386059,
      45.252643374061726,
      58.10703090537435,
      58.14226049932878
    ],
    "threshold": 27.001501167873727,
    "legal_acceptance_rate": 0.95,
    "attack_detection_rate": 0.8555,
    "num_legal": 8000,
    "num_attack": 2000
  },
  "eafm": {
    "legal_distances": [
      13.800086474640157,
      13.083132944000571,
      7.986539962629272,
      10.659876410126174,
      7.585718498296563,
      13.746956829271294,
      11.50063585436527,
      6.059272195156876,
      6.70434588869022,
      12.866464033382023,
      11.148711353550809,
      33.09801611459538,
      14.602703017752054,
      12.52648043013113,
      8.164519319693987,
      7.532729318806031,
      8.229206728599307,
      11.454836930947588,
      13.757134129876015,
      11.97212587056478,
      11.61739044770795,
      13.892162939826745,
      15.231537431144877,
      7.652095818633757,
      6.5909266056591544,
      12.906849001475914,
      13.683061697932454,
      10.156750608873098,
      6.664781119153052,
      12.459345727655931,
      13.086839021949064,
      9.821778998740436,
      23.384897531310525,
      13.604115217227255,
      11.610418457617847,
      7.151803822172508,
      12.835176116413905,
      10.72057956134439,
      11.138710662593937,
      12.154761380665674,
      7.3934827213596,
      14.846609747355219,
      9.011264109405365,
      9.116708443140872,
      10.084238855614638,
      24.828855604606936,
      10.538278418987069,
      17.885983723174895,
      7.437702833314117,
      11.644576650841742,
      13.26291674667291,
      11.445670026745763,
      12.904360754041441,
      10.486834913686964,
      9.748753924798356,
      9.620682143230745,
      13.969732584767595,
      14.175987331044622,
      10.980977845225777,
      12.364632559106594,
      13.022363224306215,
      13.953334300976831,
      21.291766100310696,
      9.889068434274778,
      16.58414244230277,
      15.510094987250369,
      12.895992674046903,
      14.759694876875791,
      11.999587913129051,
      5.99891871767278,
      8.656908242419922,
      16.502298630490507,
      14.760631903795526,
      19.6030215494843,
      9.756242162479397,
      12.311861929133725,
      13.648808542632478,
      6.500168024891728,
      15.634866795682193,
      10.865741062076234,
      12.04536938750931,
      10.18350801453432,
      8.445999298954469,
      10.548643182453477,
      11.761159958260604,
      13.138210607781154,
      11.656848453173575,
      8.317300284255888,
      9.91725175851334,
      8.77627369657242,
      15.014749453439011,
      15.205080499108803,
      8.6493127765399,
      14.218523625230231,
      6.2769765311016466,
      12.952445605408451,
      12.219364046759221,
      14.149347947733185,
      9.702359694825164,
      9.758579668929386,
      12.538447434373898,
      11.018690366596994,
      7.182201139776384,
      9.43531868384986,
      9.748911683194681,
      14.455339063367676,
      10.882036339370702,
      9.711431944007312,
      13.56050442760707,
      12.487373612670115,
      8.221085595380082,
      8.616863270553567,
      15.36792076188112,
      25.04396709481409,
      9.938312254049228,
      21.37495580815817,
      14.813850574407844,
      11.597848348382096,
      11.653745376321599,
      13.04871721159391,
      7.33714518991615,
      11.47099455418476,
      10.484436319115272,
      6.311337941779823,
      10.744662972711229,
      12.725362239640054,
      8.85479216087109,
      9.990855846405257,
      9.220514089037303,
      12.684788689024547,
      11.234089124605,
      8.7398311730337,
      7.802897686695593,
      9.616821270720434,
      10.010513637424996,
      12.585941389053747,
      13.038584311779594,
      15.07158226441517,
      9.940238119159787,
      21.824732797165026,
      11.502406410903152,
      10.191884923497028,
      27.663691159004777,
      13.580138770595438,
      11.893963907520948,
      11.424068723608086,
      8.4327708440922,
      13.450916589601634,
      29.53145046630501,
      10.976160807790894,
      11.1249300423344,
      14.208525236430033,
      14.429314230280001,
      7.581999741295175,
      14.013379848363106,
      15.263947560221641,
      9.51748360308117,
      8.850019206918725,
      7.242058678176517,
      9.829146747735491,
      23.63134182077172,
      10.146941748126475,
      11.252610710705481,
      13.956870827917799,
      14.129862457044842,
      11.258937366820701,
      11.745467241600702,
      9.907935694548003,
      9.368188679736456,
      10.529673536856155,
      11.109201916118739,
      10.878169119923042,
      13.28550679735013,
      10.250712919060257,
      15.036307389230686,
      10.725396967520537,
      9.390237779904039,
      13.76087878858111,
      11.602976499551422,
      9.387940133072588,
      12.269255487009001,
      11.068975883664022,
      11.240796028659016,
      27.190721185667506,
      7.969758645344764,
      16.00803969798238,
      13.282902965293793,
      10.350191305675136,
      16.62415257103788,
      10.623142312597807,
      9.918546146652522,
      11.860472890394272,
      10.88372515551136,
      11.491856402873628,
      9.50846022313507,
      10.776335436858856,
      10.08973825913556,
      14.619646901519085,
      13.428134721625646,
      7.213490625084253,
      22.452829020315043,
      8.481493498993732,
      7.033233691954261,
      14.912817631787725,
      10.587565739662958,
      11.5265926909312,
      37.663249470383164,
      7.63394904405661,
      10.456527797811184,
      13.68973957358039,
      12.774353175126384,
      8.352248822376895,
      7.515641697573873,
      11.141196712954278,
      6.23823935591584,
      11.962091541280419,
      6.482768941313571,
      21.53340417628282,
      15.588394271726186,
      12.248445710818936,
      13.600563704088431,
      10.669883971606351,
      15.145024840039463,
      13.85080130657318,
      9.050212541253858,
      7.686610487492442,
      14.305355688707499,
      7.811746134880061,
      16.409417520488116,
      15.216617956125763,
      19.357430753774082,
      8.383927268532638,
      7.265746290698962,
      8.67666563142415,
      11.525084693108266,
      13.408864161492858,
      9.339387781120191,
      12.686845614191325,
      12.39443627510415,
      10.642839979270699,
      12.870449645825893,
      9.130698744695056,
      13.0396385540493,
      8.609435133219476,
      13.970842446401315,
      13.226885890790346,
      7.340790317133508,
      10.033824183497371,
      6.253448284462423,
      9.471416626547349,
      10.311325420307403,
      10.895085019754665,
      9.6607952367473,
      14.731772539320673,
      10.391900404381985,
      5.739685607553788,
      8.56908071822416,
      16.78680138398364,
      7.788050381094145,
      7.691854907705555,
      8.780546738440957,
      9.080522371490876,
      12.750441487124279,
      13.013508158726887,
      6.726040844249755,
      6.807693982825882,
      8.331614976597232,
      6.4834361914063265,
      6.967773538393396,
      15.868027769782275,
      8.723443610017195,
      13.172742425350375,
      9.304467472451863,
      24.044864532411093,
      10.473189543821967,
      12.031482998788402,
      18.04602540962586,
      14.440441678553869,
      14.499046956614013,
      12.433483005928016,
      9.952501336809297,
      9.9016298898517,
      7.907692877455185,
      13.893798865771231,
      7.635359261037393,
      11.108242484591333,
      9.345641463038922,
      6.957691785437353,
      6.375941631752386,
      7.971059820741275,
      8.874733597877393,
      9.944032936070341,
      13.537313070886052,
      10.59725232721861,
      9.56824498865812,
      9.75331222195568,
      11.320039103020315,
      11.313621812030915,
      10.445843206734173,
      12.74796595722865,
      12.591437831155096,
      12.23095797191264,
      7.811372832131405,
      12.123684487972467,
      10.976772049208023,
      12.88831127010584,
      27.506473574076875,
      12.7545663173136,
      9.456336022953616,
      13.755752587280549,
      10.212338490899983,
      10.385449103205588,
      9.876855841763463,
      7.826255448699034,
      11.841926777792574,
      13.775023384582111,
      9.641078253558591,
      12.130653244321081,
      9.50165277973775,
      9.108981520650893,
      8.48456067622074,
      12.74138238495671,
      18.832194487442568,
      13.930707274099671,
      12.8245470852371,
      12.167429259678098,
      19.547596105430436,
      6.064440243107239,
      18.24166767422282,
      13.443778929080423,
      6.261259004919867,
      14.17034271287987,
      8.554713500395064,
      10.209934187595048,
      9.302619242894707,
      11.732322536435182,
      13.445789030420434,
      10.973085902326137,
      7.995477668014745,
      7.964412297098868,
      9.81040903035525,
      11.319750658146859,
      11.754876264539064,
      6.828025082085228,
      11.755864491942557,
      13.164697737999544,
      9.578912953400254,
      9.87474453689232,
      9.831816422164373,
      21.826976178676137,
      12.699414271873312,
      7.197033378053178,
      10.552771791052171,
      9.774246274494137,
      9.580146016586545,
      12.885410091767772,
      10.541781770628214,
      11.440862102209872,
      10.094674096239379,
      10.794926124149228,
      14.028540873492451,
      13.384736555414861,
      7.818527230761652,
      9.632255089647815,
      11.886739898235083,
      12.181811428008803,
      15.588636190678184,
      7.2188369983137735,
      11.618653328451243,
      6.990230179029998,
      10.928649950263061,
      8.204593469524747,
      9.508683361589958,
      17.400803808803627,
      9.294390202569211,
      11.201026600630527,
      12.444422606650338,
      11.87365818926692,
      10.21518842574046,
      10.28850508482304,
      7.933122395244133,
      14.56472097003206,
      17.211045086109134,
      12.240595407122166,
      6.805462586250383,
      10.44560855030398,
      20.752480085612014,
      19.975111285330456,
      12.378724455773916,
      14.851563973897418,
      26.561896919063113,
      13.275647526279105,
      13.820832932691422,
      6.4623085767684865,
      13.95633786576049,
      10.360720684637872,
      15.905010192143381,
      11.968390440608474,
      21.72510432571586,
      9.31386070222281,
      12.800404564734142,
      17.791191208403813,
      9.680274275572398,
      6.590043835924812,
      15.553326911106442,
      11.676584734334547,
      12.841114499607816,
      8.238370934218416,
      12.096658618409595,
      7.669558830561631,
      12.069413383958713,
      9.58119061741175,
      26.613044522900598,
      11.47386616842121,
      17.035655111626983,
      10.333736453098476,
      12.989532674351276,
      8.845220013883418,
      7.602534609399962,
      14.279882658843619,
      15.19855852741658,
      14.385160474914201,
      10.635900193374965,
      13.151253509220592,
      11.057751573653498,
      14.642708649993185,
      20.554195796097776,
      26.28539320309445,
      7.920852910876008,
      12.30732823461378,
      10.05184939487587,
      19.656968868531113,
      13.491730178228616,
      13.697311434491198,
      7.531289224577605,
      9.02068490845955,
      11.146827098514299,
      7.3660710879877715,
      7.910159086586834,
      8.653362448825789,
      7.981443844721701,
      14.34126982139928,
      12.196765632708702,
      9.588278836838922,
      6.744557733515386,
      14.749668069797384,
      10.14431928821461,
      13.302496719317276,
      7.7895913794933715,
      11.607869423759636,
      13.766846023431748,
      28.588229040487352,
      12.288079453219739,
      6.681732984796101,
      15.457789412605285,
      10.285143936053418,
      13.397479834932492,
      8.271946516359199,
      16.31424309460486,
      23.61968846236359,
      8.994360676046911,
      7.103064076900693,
      18.442232375051727,
      6.2273169429976365,
      9.695991997467775,
      7.004463173004756,
      9.426532997945365,
      10.378654502494763,
      11.403279380723296,
      14.810533971242394,
      9.36713121827819,
      10.105535844824898,
      13.50113463646987,
      13.01396501774915,
      9.80552477511143,
      7.364901466711454,
      10.705602205507867,
      10.733660368834578,
      13.303377448992018,
      10.810831022617375,
      9.821403348781693,
      15.77827620381116,
      12.634163031394948,
      12.75188637970362,
      10.614124308145843,
      32.35584579679492,
      19.529288365327776,
      10.794353921093357,
      7.647121685205835,
      17.639929524643822,
      12.2659877162029,
      10.01695425414863,
      43.20965397910329,
      7.2675292413931185,
      7.34346028492655,
      11.612887064293858,
      11.116984226436465,
      11.989414002775975,
      9.19701835501642,
      15.218947542497114,
      9.724318460146804,
      14.420718322529435,
      7.1971359739623795,
      10.538719271301385,
      22.22499499005442,
      8.889328128041218,
      10.12644813212089,
      10.842710503436933,
      9.352766282830187,
      14.678302424921831,
      19.841773311993833,
      7.24766418390941,
      10.207847185643407,
      6.607440836282514,
      9.957062845230075,
      7.029560121896621,
      15.373376557469797,
      9.775249353160262,
      14.661724073902686,
      13.6484327106525,
      15.529012350287525,
      12.581710793142877,
      12.366854506629428,
      20.717718520500302,
      14.608203420265866,
      13.40281184584979,
      12.667163776687474,
      8.680384189785359,
      12.457594978884375,
      7.910793822344688,
      9.024984037519442,
      10.552820148619896,
      9.048694335401104,
      15.323775895626031,
      7.981360458659362,
      10.12974046259764,
      26.642519504153125,
      13.88049660319434,
      9.420399830632329,
      15.529618710916886,
      14.100180376595533,
      10.781986620407071,
      10.480203011072856,
      17.277087839230365,
      10.860729200743222,
      18.694526241138515,
      13.800575105833026,
      13.485819175491699,
      12.486112814797213,
      7.689924646455454,
      5.78032863828712,
      10.993905252117388,
      21.03165134662199,
      15.628298940487896,
      23.13194251929075,
      35.19853034748699,
      9.731957159773678,
      13.02607297553376,
      11.027974712936794,
      7.714299632206193,
      15.099084351340116,
      19.3221159267885,
      6.558106385294809,
      15.269938661744693,
      6.948785353946628,
      10.717073068265647,
      13.323195979065973,
      9.302357057305278,
      6.993900504644229,
      9.244030996233326,
      8.468554369805418,
      7.00014866609048,
      9.291950239322794,
      11.199277617559156,
      20.10951166367476,
      6.010552189501455,
      13.213747628429802,
      6.946563030994046,
      9.662937227743305,
      20.618217542735923,
      8.452251622310406,
      13.791057603931765,
      7.453196177435646,
      9.030338926620008,
      11.207795277291106,
      7.579713347565181,
      7.934916452606083,
      13.464834600967432,
      7.145660611168055,
      9.150704070377529,
      9.738343852025,
      7.852065907263234,
      10.775046069514373,
      8.758518689577764,
      6.780440108819807,
      9.373904851891334,
      17.029786216582874,
      7.897119655931737,
      11.856881476166553,
      10.473135575831309,
      10.312441055190007,
      13.816123874619358,
      6.6565594341347945,
      15.834874285594516,
      14.53921319977359,
      9.015328053814114,
      10.3909448078956,
      7.837628663896435,
      10.415705681617396,
      6.681797414887684,
      11.815984873874603,
      16.4549929001611,
      16.347748772240347,
      8.18466256564006,
      20.908854086975158,
      15.686552177478035,
      7.890302034851231,
      23.21762026412287,
      12.475521086275103,
      19.589543054624173,
      31.244942197824653,
      10.126030628982235,
      8.905523792334803,
      14.186302845596463,
      13.09126854621048,
      9.976209554419007,
      11.032432588046806,
      16.21745238274414,
      13.81784153526226,
      14.46125970684031,
      12.103782168757208,
      11.242283898458428,
      12.52840993174355,
      25.431006942673708,
      9.031323241418985,
      16.512722946354135,
      11.006145262556313,
      11.847114134093436,
      9.693588485853683,
      9.417778303788022,
      15.483152267454415,
      12.405657436367171,
      16.101610109832556,
      10.712380828916087,
      9.971267748535134,
      15.983039917048023,
      8.804421014252233,
      18.74469895225684,
      9.798141842023025,
      10.049533206077692,
      13.256455745022055,
      8.961785570875568,
      10.990965137238598,
      9.321475906161842,
      13.171518508240709,
      14.684870608259772,
      11.948439455438898,
      11.364988377098708,
      12.431813561643075,
      10.895594428124811,
      15.619747821278308,
      9.336775416096962,
      11.877147581961289,
      13.08022344230789,
      16.041373998810695,
      14.255518421261248,
      6.924377225262992,
      13.737364708626195,
      16.561762652680763,
      14.807336346731965,
      6.216245395142521,
      8.597372577948493,
      9.589670858956936,
      14.9514298895787,
      10.969779141825276,
      16.365602111160655,
      15.034557915461018,
      10.557277381106685,
      17.524736624207012,
      17.903430265919884,
      8.56694222325718,
      7.994994963037122,
      13.827376178730406,
      6.999676727685107,
      10.919516496347033,
      8.141343744914794,
      11.222780790665416,
      20.93779008920671,
      10.50010071145184,
      5.421733886592253,
      8.285551516580682,
      18.983302854487814,
      14.618066900268603,
      10.24095869050804,
      10.025276827657729,
      10.018902709866563,
      12.63749317556723,
      13.100400857554467,
      13.680664797252923,
      11.826918577734537,
      7.697382105193078,
      9.428566716823362,
      7.285227526706895,
      14.736270626528372,
      16.357084094780333,
      8.41310392703289,
      11.464421068937844,
      7.915775193569085,
      9.708682821538217,
      14.892801555187225,
      14.39733987420121,
      9.816191491185522,
      10.320972208565324,
      10.160300015782559,
      8.626434479195398,
      12.473421717417214,
      24.162253618442183,
      7.595220171679227,
      9.655745681496256,
      7.663309224340324,
      9.204512403689332,
      8.651602769757874,
      7.16008488301971,
      12.339077681993933,
      45.328375636264276,
      8.685753136209653,
      6.010854258365562,
      10.707799195253052,
      13.87218763904904,
      11.09439390940407,
      11.544887336108875,
      14.204696946285953,
      16.425607509950545,
      10.313131986926154,
      11.221885114899473,
      10.349029219480341,
      19.130604382736333,
      12.568531551922101,
      18.07589683031938,
      9.78787399811191,
      8.37550440845061,
      10.93292691369661,
      15.374959836661414,
      11.413365902522726,
      9.147500658811474,
      7.511779022694783,
      5.629993990185941,
      11.060464333619596,
      7.363252419475382,
      15.118373137556164,
      14.675281599618,
      13.644922143509719,
      6.655418495535514,
      15.63259363247318,
      11.039052977433176,
      15.438021107506364,
      12.636254901866955,
      45.62788065355864,
      15.02967814473524,
      10.686670404089117,
      11.800814198830315,
      13.683124401419963,
      9.510913551738815,
      6.905207990792124,
      5.751034078790436,
      14.51851933284056,
      13.716262370440676,
      6.400677611575671,
      19.62940805136243,
      12.497511532561267,
      9.133563073216763,
      15.324043397221143,
      10.225211029661356,
      7.476135112448538,
      6.5979261872669825,
      16.600714260163233,
      8.952971887023137,
      12.026080927109856,
      17.64547511420328,
      12.466194202945879,
      10.143672685166205,
      12.643343431895374,
      9.177077109927513,
      12.735490665657023,
      13.302346183925541,
      15.729606941212618,
      12.274124265951981,
      12.03817999888634,
      6.932362823785807,
      20.56810907119288,
      27.55209872350136,
      14.155789181701314,
      10.273372507040866,
      12.077989018607159,
      6.650183827699441,
      14.50335159254699,
      9.77008591284622,
      6.491487238214543,
      8.394824421306637,
      12.354872750397407,
      10.940177507759799,
      7.631100211219844,
      11.763109257417723,
      19.978111364449326,
      7.502276921957583,
      11.956563074083949,
      6.030762292697379,
      6.384907598707547,
      11.367390499933634,
      12.01078784810947,
      13.713779266816438,
      10.874739822791314,
      9.995474894607387,
      9.792856255498037,
      14.686577658562532,
      14.098375538289684,
      6.808746881087944,
      15.106275862691332,
      8.041816104017235,
      21.005426804433654,
      13.255331105393346,
      30.806603307746304,
      20.505240497192716,
      17.79290028037523,
      20.075821744288454,
      31.601079169538423,
      12.41253839880688,
      8.2411009417806,
      9.963668374729082,
      12.312188744256712,
      10.064834669899845,
      13.8426511096579,
      18.204779711760843,
      9.92495423432985,
      15.108610489346514,
      9.651526494950552,
      11.244646920092736,
      31.231728629701518,
      6.426367081968,
      11.758446271335771,
      12.340165275992382,
      8.777656562931757,
      17.20043954913788,
      35.02211913373391,
      8.103681110636678,
      12.198304669888694,
      18.819432292761146,
      9.758663509906043,
      7.941183302785959,
      7.55557002613334,
      5.881985940160323,
      14.00971723117026,
      10.230079255014546,
      7.27414519941622,
      12.600915511483683,
      15.226171200589633,
      8.248430491059525,
      20.785670296696374,
      12.799922525148776,
      7.0119126471098125,
      8.897070444751748,
      13.543699057985911,
      10.807826165558518,
      10.606417609210492,
      11.588379039827366,
      11.577560164010096,
      11.011706024234188,
      11.083674908116315,
      13.730001886005592,
      7.426921695839376,
      9.106312231310394,
      11.580212530092773,
      12.642153236588378,
      14.660934174688492,
      16.385092998036846,
      13.24241022869844,
      15.51465202633896,
      18.981169350486088,
      9.715560700758385,
      12.626432654866669,
      15.556809462445539,
      7.122317052134151,
      12.707991168654981,
      15.111066058258874,
      9.372478048961572,
      23.10998658770666,
      13.970802760407587,
      10.795345266401002,
      9.640144214991698,
      7.584746898644579,
      11.402763529674576,
      11.37913503715633,
      11.003799832711751,
      10.904959810909249,
      13.434025832599335,
      17.31207896446099,
      9.434499499212489,
      13.181517818282568,
      8.614630265103429,
      12.72763266873241,
      12.793123059940008,
      6.517190848268394,
      8.989237421040093,
      8.722095172953567,
      14.700125307660086,
      19.189177426638,
      10.531657748726289,
      10.00185707341969,
      11.143422411615001,
      8.11094246397243,
      9.300155256047562,
      8.56427059980189,
      9.222904402537951,
      16.73497993471975,
      13.798773535182857,
      22.838263134646997,
      10.302635852587008,
      11.517957652431814,
      11.044943702435944,
      10.44887744182044,
      8.216755888390512,
      7.009589755127525,
      11.5870062956584,
      8.953203639158765,
      7.992670732085854,
      9.7859249632489,
      9.876607387484372,
      11.845534825985437,
      11.664116996027808,
      33.01701635110646,
      15.112258159886926,
      8.04378237563357,
      16.44938712851152,
      15.552335792735002,
      12.129704104074321,
      5.857437253256817,
      13.929452787962449,
      10.21410675402771,
      12.58750297713947,
      12.559627030620394,
      17.69417253996661,
      14.333485972183281,
      15.091213344403402,
      17.613813298294268,
      11.355901548397728,
      17.22417442187035,
      13.376720417670745,
      7.263127318198243,
      16.314081190228833,
      12.399595248545673,
      9.768696921507578,
      12.297320829732984,
      7.685949155870846,
      18.26250862009582,
      12.81590841542555,
      10.455628500445806,
      15.88054218081354,
      11.2684849884139,
      9.726097702323878,
      10.473900522241884,
      7.118148403685478,
      18.663735412735694,
      12.72759489033033,
      10.19031439024278,
      7.095855709837833,
      18.680183441049493,
      9.462019761051947,
      19.14532755557034,
      11.46454793985613,
      7.119437734633848,
      15.260572653117801,
      9.979994534945071,
      29.284454913128837,
      6.980467103982274,
      12.521331043442355,
      12.853576659948153,
      9.413116516349834,
      13.553013079067272,
      5.846145694397845,
      13.439031303075101,
      8.255078121619217,
      16.011531545857803,
      10.880973711247885,
      6.695724266419802,
      10.682692698458592,
      9.830470082175449,
      7.027430305095965,
      10.518549594651702,
      8.425929029182482,
      13.26298737760915,
      25.738834407262704,
      8.123671457353307,
      13.290924574171948,
      10.498578295891965,
      7.389860329800228,
      11.54532879806483,
      5.386980216542267,
      12.862215546551727,
      8.37261653304178,
      9.317737240904284,
      10.811744294684136,
      10.388390321374231,
      12.829880098632433,
      17.052107363359465,
      24.090786054591145,
      11.72592302646993,
      22.21020421032964,
      13.165367147626306,
      11.480982266623506,
      11.631143142056642,
      9.160599927470892,
      11.16406310920148,
      10.645306748705616,
      18.591471445683315,
      12.863369004783998,
      8.952191393426146,
      13.828611409356695,
      12.437671263886504,
      14.864679863762156,
      7.426013387870572,
      11.05288105088149,
      19.266351204421305,
      6.663131158762472,
      7.970441338032812,
      9.2072272784818,
      14.116909113006413,
      15.035744777731335,
      8.519776786185593,
      15.160955216355468,
      15.491075699843615,
      10.405462817821387,
      8.171396939631997,
      9.449768798809036,
      7.37681599272813,
      10.815418378864795,
      12.776328764764127,
      11.744278096989685,
      23.479206219101783,
      14.136547897802028,
      12.025410527101181,
      15.264225550026328,
      9.735192418508136,
      15.890773744287838,
      8.012899067329347,
      8.577331260039493,
      20.246665680225878,
      9.541711429178461,
      10.912302634718664,
      10.915412821049589,
      12.227374159812282,
      20.109214553125803,
      7.077170266110869,
      16.728447938496195,
      6.9544139760167365,
      8.171312632494757,
      18.903163584170947,
      6.639197547229492,
      7.329145641894458,
      7.435978638922607,
      11.340617980718362,
      7.012590925121007,
      8.755885152357617,
      8.016533524193768,
      7.844095318031966,
      14.21096012723608,
      12.816056649863274,
      12.143106070361187,
      8.17345464798872,
      15.73539191993765,
      11.21207359352254,
      8.427223582246375,
      9.809281284044383,
      11.295922459519668,
      17.674667578025048,
      12.058327770370061,
      15.909845081203876,
      7.301976294247867,
      11.143192685983792,
      14.617588047617302,
      12.992237286219922,
      41.64693101231624,
      8.450257161571226,
      10.93026227436626,
      6.8715086838197355,
      7.321657655434793,
      12.695856533821981,
      10.676725329282984,
      10.518654348505157,
      9.407904664701455,
      14.232370052060697,
      7.14329326793509,
      9.644428571093242,
      11.053719113636433,
      8.987426075692166,
      10.989752107692029,
      11.235786675902164,
      17.5110887085377,
      8.764483694893118,
      8.967138451126655,
      17.15790171220619,
      8.112916546876244,
      9.612770948611916,
      10.253758578047684,
      9.263153920649023,
      14.608996114389852,
      16.405652714847875,
      12.765718074344473,
      6.138531176364412,
      10.53867998691544,
      10.740422806481591,
      18.064591465707423,
      10.582711508797372,
      10.809710691452267,
      9.948120706686003,
      7.675980240451404,
      7.5606597040139025,
      17.812075046586607,
      11.503698507988863,
      6.707500122392196,
      14.988177233462453,
      17.341763954035994,
      12.332747044649564,
      12.436666227348471,
      12.698599077438091,
      10.20081490334671,
      8.109288270349056,
      10.44248277623366,
      11.076008675225715,
      10.292282674863545,
      7.677291590790242,
      9.915936088887669,
      13.570206153030067,
      12.6386771016895,
      13.106153848749758,
      7.879231593468224,
      12.238592223418554,
      6.211590471888253,
      6.333725308725827,
      12.480639948952081,
      12.661812804156995,
      12.930543688632412,
      9.22712075654265,
      15.39035995129832,
      12.138336387271856,
      11.50978768884546,
      9.346571680543862,
      25.043720550011788,
      11.398793993776035,
      5.423249432469197,
      11.931543797115813,
      15.964413159402456,
      14.767422959844085,
      12.83651368514388,
      15.2502925817661,
      23.751563993040513,
      9.281167674954112,
      13.075688616537855,
      6.530991204781052,
      7.064154594334345,
      13.907320177260615,
      13.340322123480655,
      11.2795450199189,
      16.52565310539647,
      23.01118237455256,
      13.74071945905185,
      13.959876205138377,
      11.689084341492672,
      10.14037707809727,
      8.001411464210378,
      14.84238361380773,
      6.7623840097274375,
      15.249951747221987,
      9.353432951053245,
      10.90165679945953,
      8.807651785226073,
      6.153559063166279,
      12.625595515356892,
      19.146574524146036,
      11.021173881048231,
      6.657655380091157,
      19.58955775604026,
      15.178520309202158,
      10.920592082430485,
      15.472546431387752,
      13.287412354151707,
      9.876151196393346,
      11.154060766406388,
      11.88822135428236,
      7.492246786580033,
      12.69565785150735,
      10.251452524862627,
      15.016231612164766,
      10.883934895026918,
      8.496481858838422,
      9.635383387278006,
      11.552348829918728,
      9.983826956979955,
      19.873105155712324,
      6.697090768073508,
      18.558634819874168,
      9.874985586377486,
      12.826155504893462,
      10.01390972920671,
      8.178831799668957,
      13.112289013106686,
      10.963447348196153,
      9.402431628807438,
      6.408315543246405,
      8.367822861415643,
      11.69963062697473,
      15.64234782257537,
      6.964376273878802,
      15.885048163864274,
      11.810659680262482,
      8.169854122049756,
      16.33150208436778,
      16.093037656575085,
      12.754113051176645,
      9.130970897838225,
      12.074888481331536,
      16.773805521114223,
      12.894622590015135,
      12.200179926226989,
      8.91962823876639,
      10.06091009798068,
      6.307657029540185,
      17.102747257164534,
      13.433966257267235,
      6.8513805788047994,
      6.328482601342022,
      14.213065073629688,
      11.71149351183198,
      9.867802542318785,
      13.67613512434122,
      24.958068004093143,
      14.185971242422442,
      22.9647043394114,
      7.181130965597823,
      6.737314285098271,
      11.935928700359687,
      7.32991345314284,
      10.277867077021229,
      14.7714751484027,
      10.151469245220442,
      19.310052424253715,
      7.022117182156886,
      10.521601969841178,
      6.542331277928351,
      19.20617089201948,
      9.76573304411884,
      13.575515459009972,
      14.760857029397942,
      8.818028957366984,
      6.802313272239395,
      14.091908581440475,
      13.27874289018206,
      10.949989271615499,
      9.316374414596298,
      10.86473270692481,
      19.358846171394948,
      15.66545403382856,
      8.301859432541567,
      24.16857002621453,
      16.306971740412845,
      16.21625581679028,
      13.219995424901608,
      8.363160834006635,
      7.221364632326248,
      19.804494572352418,
      11.932413964025882,
      23.59071961124685,
      10.96196466572826,
      14.035162897876504,
      9.507969514009472,
      9.828665396473069,
      11.785953520456639,
      9.994756489562045,
      8.766698379992617,
      7.698210397224508,
      8.797792416148889,
      12.033821775711514,
      19.693668950007883,
      10.507858461155246,
      7.413178094702379,
      9.832864997290423,
      19.63732004568986,
      21.557008182562733,
      7.581322316117725,
      12.753375001563175,
      11.086471798856424,
      7.891940545206022,
      9.316911736774154,
      8.849143775769432,
      13.53296585419109,
      12.880590891947916,
      9.614147769073954,
      10.399211992043092,
      9.645374784968494,
      13.712525853572307,
      11.237152444166368,
      16.23741370063027,
      10.097586071146402,
      21.153845147026335,
      12.666257117191162,
      13.475853575151561,
      11.557363320210126,
      13.885075225099495,
      10.79335407190227,
      10.279955546411099,
      12.833984206595302,
      9.874728039245946,
      10.854872888068078,
      6.6013064458016215,
      11.260785661005439,
      13.301836740229266,
      12.798234128966925,
      8.007647042372035,
      11.27881240022427,
      12.993876367109738,
      10.412218170323266,
      7.708478764111416,
      11.886752713018335,
      22.587728449590443,
      5.886942258601618,
      16.562705286903803,
      11.802277370591911,
      9.608475390880633,
      7.859570771428726,
      11.824865830135906,
      9.083282274030616,
      11.76659268301922,
      17.125824165885057,
      20.894821975341216,
      7.697008499022626,
      9.887609301205886,
      11.429311283184985,
      13.748180715651939,
      15.716374229713502,
      10.708027326312394,
      9.774024857188332,
      11.719716288479551,
      12.877664047006384,
      6.863499089259656,
      12.945344006418049,
      9.878736999786094,
      12.527073865037629,
      11.815994373222837,
      15.60088963889693,
      7.8039498346225145,
      5.761140775245421,
      15.051429070032707,
      15.638701697584338,
      8.655872895289543,
      10.61825579370268,
      8.605460462718717,
      7.38143180907632,
      12.874462644310334,
      11.38782700592373,
      14.193416199099294,
      15.02280785232545,
      12.86563728770481,
      12.79349320469267,
      10.000311408193552,
      13.774875553080951,
      16.141274092930942,
      9.49069126901991,
      19.432187074770113,
      13.58365012619129,
      8.966409393011094,
      19.383582825038385,
      17.44871223382445,
      11.087875872899787,
      9.73699312312453,
      13.865696186328714,
      14.626428873356371,
      18.91832560343196,
      13.389496013312014,
      10.950874163011957,
      12.338717376836978,
      8.811969023685247,
      12.240558025014634,
      8.113127960286272,
      18.329324819473054,
      9.25821211821217,
      12.572881302464918,
      10.425147567839813,
      14.269536346452622,
      13.49700428423924,
      12.824836142091911,
      11.866834054510814,
      9.82836701766474,
      13.278540718725292,
      12.688584570927205,
      10.69846541446033,
      10.860436171864158,
      19.403610660565786,
      8.086738649279278,
      12.851465191904563,
      8.344234534181158,
      10.02893621619752,
      11.128452789513464,
      13.21451451328564,
      11.624848721628641,
      9.0020588426833,
      15.59959528622969,
      20.0727804992434,
      10.633905673605604,
      9.733435520653778,
      11.940540153754373,
      16.65826314824703,
      6.1679577109168555,
      14.557544407728713,
      17.367452940716067,
      16.39274633660866,
      17.18346189971238,
      9.989600689506828,
      15.10241058770355,
      16.046156766998287,
      12.18727616185205,
      22.328432322695374,
      12.514814900247288,
      8.467521384337207,
      11.618151450290865,
      12.555434926450848,
      7.918415360852578,
      8.119176315659704,
      11.651404415405954,
      13.531495847831113,
      6.91582332404728,
      13.892568510011055,
      11.48589389122414,
      13.794663846856915,
      7.7037134501494196,
      10.468460666946603,
      17.94317909016682,
      6.435650349499195,
      9.266259506586302,
      14.209562817277616,
      30.627629398432934,
      11.038272243957563,
      15.947173954795474,
      9.47749694375023,
      14.544405167201525,
      17.380611661585437,
      12.372161509885512,
      8.931004348550795,
      14.314523857868467,
      13.939697380951586,
      25.908153197708305,
      20.20284098484512,
      9.41948570525641,
      13.377068701639866,
      6.821480351621597,
      10.340052418943081,
      11.954972646864922,
      8.464805028532174,
      9.216991242781196,
      11.000467222379232,
      10.515715028992036,
      11.807631954563083,
      15.778629997030519,
      16.35076543964986,
      12.196403361778746,
      13.065482417085168,
      8.850279691393837,
      7.535497129754708,
      9.926189488491032,
      8.689363447091388,
      31.194940833767795,
      13.422600037181388,
      9.852475144500392,
      9.26913961037784,
      10.976665513094746,
      15.203636172619698,
      11.941012368194768,
      10.102400188640491,
      9.117474088403354,
      13.909123782316833,
      21.611306170651456,
      9.356859248546202,
      8.684600665740625,
      8.811216629417263,
      9.667557350576619,
      13.804997025780944,
      12.509048155304715,
      9.238631615961621,
      11.405690682344648,
      6.155093858469621,
      9.80840885525068,
      8.953648293219354,
      9.119783265699658,
      9.897107818087816,
      12.713283268002757,
      7.838794473146533,
      17.62241899535719,
      32.360831325868425,
      10.631564143241263,
      13.958207508192357,
      32.62263902851979,
      7.604207394925883,
      10.536738567168536,
      25.978658568205326,
      8.399485965691026,
      9.536828321709582,
      43.87530663672208,
      12.779099378425709,
      8.135750866705113,
      9.320768733219303,
      10.461692548648385,
      10.879560355909105,
      15.71166875394434,
      9.343903666975129,
      7.780218264620949,
      12.935748694048804,
      16.014841912482694,
      8.670118259431847,
      39.98116948267696,
      21.848742696488046,
      18.58424197359372,
      12.221068140366308,
      13.788731410163589,
      7.959698804624466,
      8.88215276139921,
      13.872877051850084,
      8.450299329297618,
      12.0511109277159,
      11.049969063588133,
      10.089346739134772,
      10.122334673051473,
      11.799479454716746,
      15.16071713857217,
      13.627682124547029,
      6.901387564036792,
      12.553121491046934,
      14.796248598625686,
      12.984705223832119,
      6.424591736951955,
      8.714416367030191,
      12.308517110064663,
      15.431981832506521,
      6.940018387567944,
      36.34486830857729,
      11.965282373102035,
      9.91875452360649,
      14.456977039467521,
      12.276033161511235,
      13.76694000088278,
      13.706355744839653,
      6.877537452594894,
      6.327542268096213,
      20.532253488420828,
      11.457275676532735,
      16.55780041700652,
      14.297149359417618,
      5.6871404103430665,
      14.077447595506401,
      9.865023659951145,
      10.85662830547885,
      6.323801526457801,
      7.128872543145203,
      12.450507286688133,
      11.96369839344014,
      13.238594536500287,
      10.281689249666158,
      16.61503578616502,
      12.748228363705726,
      11.117825531648993,
      14.640993677190009,
      8.564539255954838,
      13.528738857397915,
      18.827837721086087,
      15.91018896280505,
      19.207356124956895,
      9.876462255135506,
      10.114204670545718,
      10.358992916766157,
      7.9429094677610825,
      12.689609793140129,
      8.712067180589758,
      13.209301218456238,
      9.082571416986475,
      12.711330203205506,
      39.408811348359,
      12.974456656662522,
      16.452253406853828,
      14.07473964735878,
      15.063471247286618,
      13.34086132192915,
      7.017669537084819,
      5.835304852816642,
      11.279043111603889,
      11.985450263932957,
      8.472397025471357,
      13.490853914852794,
      13.124402258762426,
      6.749670334872091,
      15.014828688861828,
      14.345820279322119,
      11.38939432642282,
      13.488210599689312,
      15.00409864551037,
      12.325852555710252,
      8.530998549875907,
      6.328233430411575,
      12.558723670339896,
      8.094651776091919,
      10.046384412592367,
      8.008747765616004,
      10.10029321526517,
      7.135543025217961,
      16.32457093957,
      9.276490011835772,
      12.933274511280754,
      12.201765024131381,
      6.651572865710282,
      18.30833180966399,
      12.495127502223,
      17.229978568257234,
      20.962763008575696,
      19.822737470104308,
      9.956431734647781,
      6.811604634087884,
      15.678752682596123,
      11.146976452748644,
      12.665271429716427,
      12.331031255639301,
      7.589152520979552,
      25.855212272681882,
      7.480706880113502,
      11.07316211680939,
      10.719702517939504,
      9.939773608043307,
      10.851778803867216,
      11.221663432505078,
      7.304503220892449,
      12.109232662992376,
      17.59814648762667,
      15.91927811485037,
      10.187593643542314,
      8.102551237823269,
      15.73515296733433,
      11.30881450468244,
      9.843928402107286,
      15.24616072334014,
      14.633400388884425,
      8.973086981240007,
      30.87498417813019,
      16.628413828937312,
      10.981839425795595,
      6.882606404132814,
      9.762635495740165,
      9.93425728880549,
      7.06323845920727,
      9.932050653669096,
      8.621636577744214,
      9.351317707043158,
      8.032529856023606,
      8.731917961336462,
      11.361850224104096,
      15.552733182574103,
      11.63786181884349,
      26.82613348337202,
      13.033393349274881,
      14.8665071589913,
      12.847058075154603,
      18.72526858809795,
      12.076700150213311,
      9.51318405047879,
      13.843374636879894,
      7.8335531987243305,
      9.47948114232757,
      14.485107424092561,
      21.971015469819015,
      8.67634176787682,
      7.200107509330741,
      15.586360705784108,
      9.440416177834019,
      13.524025511771402,
      12.871450998722331,
      14.199092935562978,
      8.285635801391342,
      10.36032198860374,
      9.58285324658769,
      35.03044299178922,
      16.84475450505169,
      25.169399512692724,
      18.37438280845855,
      9.370359329871858,
      9.852037897890765,
      16.03815786544954,
      9.619485189323207,
      9.030711087849436,
      13.978740471100267,
      18.017537146080432,
      8.58318089654063,
      13.927848231698258,
      14.462756288962034,
      14.024855228936827,
      14.274200574554357,
      6.280034988693549,
      9.862174352765665,
      9.606402126110055,
      10.573552496022717,
      14.012941855137761,
      12.031576976784338,
      11.40090755897713,
      7.304520903718296,
      15.54158995288705,
      11.228245755458989,
      13.369080366038144,
      10.046351715220968,
      7.228832744368663,
      17.83978461370716,
      13.804027579941744,
      7.964918270863938,
      20.45274379158496,
      10.451152553953378,
      9.058232919784396,
      18.77312640212583,
      10.06541260098181,
      11.506334142183084,
      10.6636413086731,
      16.930795564782287,
      7.994476501877743,
      16.39311823587561,
      14.046337512117086,
      8.288047141892067,
      16.640966781535127,
      12.443601274860658,
      21.438002322253112,
      16.030795494038436,
      18.14973610864428,
      16.505349229572218,
      11.39878789532539,
      12.378474250639831,
      6.456374598659739,
      14.563920707017092,
      9.549965867241328,
      7.860070419319802,
      9.922489243645524,
      11.255050641701995,
      17.80538073277559,
      10.279983159183514,
      12.088250931822422,
      16.87425676831412,
      6.474296017219316,
      20.297661064182606,
      15.531466402642902,
      11.430490191047339,
      52.09479407361782,
      16.930337003106253,
      17.67306204408388,
      10.859845726019351,
      9.62589183870304,
      11.894119098312844,
      11.02284957094203,
      10.487434823062761,
      14.423621907721234,
      14.40929087800874,
      12.434538420588002,
      12.659938117868986,
      9.738846512447264,
      9.164330655054474,
      8.973447551360705,
      16.396978404518823,
      13.080075354838034,
      16.79804779862068,
      11.326377276698508,
      13.089810700157148,
      12.85208121609877,
      9.85551688747117,
      10.41046204120553,
      7.361608398366764,
      8.71496804816187,
      13.968929602721042,
      7.286576258017357,
      6.60489408215029,
      10.533987950603331,
      7.5114583180248475,
      12.271246885222816,
      9.644002096527643,
      9.643364704554845,
      10.420293875320516,
      11.147033248586522,
      8.193387750124952,
      13.339246302177294,
      8.12684356236934,
      7.4535174403809945,
      11.794061009321496,
      12.563979696045777,
      8.20178784676846,
      14.368829251702184,
      12.351667532085758,
      12.483787267229784,
      9.057918275238256,
      9.61564712930752,
      7.148417972496516,
      7.476086399852706,
      7.621698393929019,
      9.432804546600304,
      8.359704943273925,
      16.462781664639568,
      11.382362560309009,
      8.799970367278801,
      10.734069815894879,
      11.8988982937845,
      9.957810476723296,
      11.497508884776318,
      12.530124805742842,
      17.783574364095475,
      8.477213840102282,
      6.107876013234363,
      12.251682237847728,
      7.774972169427462,
      11.034566858631035,
      12.795184482257477,
      11.671428009704256,
      18.834119255385648,
      6.917465885965583,
      9.21745932593496,
      13.382751534532341,
      13.443346490863515,
      10.081849022699023,
      13.770450879765704,
      10.433498794251724,
      7.169596272447417,
      7.9746312384416305,
      14.356143321840213,
      8.85838425955342,
      21.323724942810355,
      8.752529045566089,
      7.209586297446922,
      15.418126944769623,
      10.348431726693645,
      13.521338110962605,
      8.932694208948917,
      15.848794498091609,
      19.574267566673665,
      17.554740714098767,
      5.821086612331655,
      6.662240957429104,
      10.283304402032286,
      10.962422807022294,
      7.284855429316018,
      9.96007775687917,
      12.998516472918798,
      13.264825729761062,
      14.578924490176863,
      13.7836291258476,
      6.494863695066453,
      11.90300017555015,
      16.447624723000942,
      10.448799420438037,
      10.232857671090485,
      19.96191876225239,
      11.27739489866689,
      25.577727813893603,
      7.4205349997295285,
      10.816323131541646,
      17.388860452980737,
      9.397392885048657,
      10.906358496981268,
      9.770346823219976,
      15.810810153243722,
      12.420606141005173,
      7.683653184016475,
      12.6103097308215,
      5.907354056734459,
      15.447673571069709,
      11.953902841975504,
      5.736665126754439,
      13.575494094636783,
      9.77205434692026,
      13.806862284412878,
      11.36530314036992,
      12.831302250193513,
      13.083725412402938,
      12.695217448395475,
      14.991852368811475,
      15.057723422839311,
      9.812792027467836,
      7.827229690137045,
      16.752976968087097,
      15.297777906244827,
      11.170011021544964,
      12.329382125355945,
      19.867856700087387,
      5.9069749157798155,
      11.187945285670487,
      13.345603735957187,
      9.740554754051264,
      11.265280208537183,
      9.448017454569502,
      12.13051546769511,
      12.031597593262477,
      15.88783579038374,
      14.528236003001899,
      16.336776966365676,
      16.809374565328213,
      7.073113690110873,
      12.90002294330548,
      41.71218092363539,
      10.263868389710218,
      10.568698203357178,
      7.2325662583888715,
      9.307378672596778,
      15.477202680262423,
      16.36580499697427,
      16.113952723210765,
      9.931173032629951,
      14.113285570670563,
      11.021305664786464,
      12.517026175072443,
      14.752378920358034,
      31.06998222462653,
      14.03892398847439,
      10.277235544310496,
      14.995293418571407,
      16.425476251161527,
      8.752477657539284,
      23.316627763511978,
      12.86555429010096,
      14.992347007689219,
      7.202493285708063,
      7.29544419690066,
      14.39148707140689,
      9.677605514394873,
      12.90640506504188,
      9.934504346566612,
      12.511048203773964,
      13.516599213021196,
      13.856300816565568,
      10.286603573120424,
      16.950860262530576,
      21.25079718683592,
      11.458639029545303,
      7.439768025974203,
      6.882452682029831,
      6.550286613446702,
      18.73083283590617,
      14.515791694130508,
      17.699043302001076,
      13.59151445926366,
      12.917129350093115,
      6.618022701483048,
      11.139916717392655,
      13.967673241964995,
      13.136231142652296,
      14.394051207101814,
      12.320103074529968,
      12.283284391665058,
      8.913504683492903,
      8.70919760660725,
      13.506251940730397,
      10.028071605845406,
      10.201970151350679,
      9.871469440687688,
      13.630329402563325,
      12.290531805035197,
      15.782367270659451,
      19.51936752307433,
      16.972526824278003,
      18.079911510014703,
      11.953445486933285,
      7.402791380787019,
      8.778041743860808,
      14.81234009835786,
      11.60860666033884,
      7.659152005231805,
      12.196054969568653,
      12.197644157239443,
      12.300926136387659,
      14.883126145314435,
      11.500281597996038,
      10.003292902105132,
      11.819010872207585,
      16.31903976112662,
      11.24840945991808,
      12.500614258738612,
      13.205260011883585,
      10.299502004074055,
      10.112308343211302,
      33.497164331756494,
      7.916797184207445,
      14.41287268772042,
      12.606518046094525,
      7.973188211094403,
      13.315139616476536,
      14.321869297345755,
      11.511575857061219,
      10.977925547104935,
      10.789625550621396,
      10.91476544039148,
      8.973567530651163,
      11.764719756812557,
      6.497223506358048,
      6.799836884409275,
      8.959151654057662,
      10.232585611499314,
      14.189275203199914,
      13.20597903055103,
      13.448211464457605,
      6.754706180251714,
      7.010872656292834,
      9.565583765181234,
      8.182935594818806,
      9.831268080152558,
      13.963216581026417,
      10.1257383831766,
      12.173274656958787,
      7.833008725328511,
      17.08434515654789,
      14.070637386572006,
      8.157515429066576,
      14.352777013186106,
      15.32394318886334,
      16.99579237079337,
      8.771031689073958,
      23.629920367386696,
      8.419702783548702,
      12.540851151715128,
      17.601757260300964,
      15.61168938596427,
      11.231146760553635,
      7.578370488802516,
      13.035264156372435,
      13.270493224553997,
      43.371712314104656,
      24.047231022336927,
      10.203967136622417,
      15.9831760993261,
      13.79514112435732,
      11.745265784347504,
      14.899326527367235,
      9.145041644445532,
      9.927375273902465,
      18.586752759595775,
      9.044120871003038,
      20.791007108852213,
      10.878652673478163,
      15.57860648578562,
      8.208779531757616,
      16.85276295482666,
      6.28810931347383,
      21.69383137723182,
      6.368562357355706,
      17.68874230144975,
      8.186404085632596,
      7.798565945779138,
      13.038151232111039,
      12.451002924300559,
      11.974793069936352,
      7.066010807443412,
      9.875980497502507,
      11.877175386778502,
      17.67020352584563,
      9.380208308558553,
      19.637806110429093,
      23.524467306653364,
      10.771308356951241,
      9.464688602503855,
      19.919404720361555,
      12.163147548917314,
      12.560199319241237,
      14.492956799830472,
      9.878124825841429,
      7.2752010941946965,
      10.415746738830713,
      19.3896853392249,
      14.264535383682432,
      6.758265546553454,
      7.172510761316113,
      8.474024791239248,
      11.760933642439756,
      11.558239957912027,
      22.33952305823847,
      8.861270846978044,
      10.421695196568782,
      11.288755055780152,
      19.25997435662127,
      14.437431796460606,
      11.61012135612238,
      29.343822553991643,
      13.627042820897866,
      8.383246702921689,
      30.279224202600584,
      11.732583618551915,
      11.218319962072657,
      13.072160866167678,
      27.297559320255207,
      14.052544297078272,
      6.6510687148273195,
      11.834387506941038,
      10.936913881898164,
      11.091956436429564,
      13.349736183843891,
      13.579480217102867,
      9.675525936269093,
      10.605136333612244,
      7.437632026183967,
      13.036287068603743,
      14.64663233082914,
      12.011453240608464,
      9.782105765837384,
      8.148522383654726,
      10.244612052909737,
      12.725153893554495,
      9.070891633002393,
      12.879738982951956,
      12.711389564156823,
      13.611774894143522,
      13.274256999104322,
      14.499441791094993,
      17.49988809885399,
      14.760035534394788,
      9.630761585852719,
      9.78596889976174,
      9.881917760045305,
      16.123117125258,
      17.04994401819552,
      15.452050092807939,
      15.613389484942664,
      11.830587960101878,
      12.816324157964711,
      10.777402492204619,
      13.20697172533439,
      10.75332168758783,
      12.017888472126092,
      16.404440749453723,
      11.73939564349034,
      13.776375483184912,
      7.512520688990851,
      9.075045759483933,
      10.086747179039774,
      7.787090164714121,
      23.431892695479327,
      17.75279890376588,
      6.890315595329812,
      13.61241468905767,
      10.197597317980668,
      5.115118992174786,
      13.933026837009818,
      7.633293797678712,
      14.517041674553116,
      11.088014187483727,
      9.32883405539983,
      12.415759492248482,
      9.989125786397947,
      11.380443273190629,
      8.591609112777267,
      20.759606480186704,
      13.183323484138295,
      15.394309750607961,
      6.506276261703191,
      13.02752025371148,
      9.856773726617474,
      11.43737027404883,
      13.023249938069,
      10.109533191754467,
      13.082885284145169,
      6.437714551495551,
      18.815443673211366,
      7.926735807384808,
      8.3408138321435,
      13.339856537962765,
      9.642404957806152,
      9.546576303024048,
      8.118922972669854,
      30.72908697932628,
      7.3234879844025125,
      12.234021788666716,
      8.622339371918454,
      10.174589079133375,
      20.721564342140493,
      11.657561207763056,
      12.296034381782095,
      13.128920161778446,
      6.952831391615981,
      13.365475259565722,
      9.360601910894136,
      14.607018454938705,
      11.105177363080724,
      14.187656423164462,
      13.80525843994252,
      15.957019351877921,
      12.334579718245868,
      15.19408477624031,
      13.07799175317713,
      6.479125108593876,
      8.783802317199124,
      11.51077529542583,
      8.045875662862358,
      11.16550428274947,
      11.838359548552194,
      5.831658855394378,
      20.10739086182417,
      11.746525823425667,
      17.499542013675022,
      6.8935701893826895,
      6.469731414529328,
      30.398540709050465,
      9.376119527047052,
      16.22753267747958,
      37.960269973785735,
      10.181720121066464,
      9.97087826590305,
      9.266961260870952,
      11.177369980650425,
      25.932553251025404,
      11.806462014461465,
      7.224913352917831,
      11.89929603837558,
      13.91389316666693,
      8.324969859648713,
      8.069635688971674,
      11.674671335407163,
      11.68986114714154,
      7.470007331024278,
      8.791798664717643,
      9.643599155220407,
      16.326570304990927,
      15.044532357857044,
      9.490910036940274,
      10.632779554820614,
      14.574791703319866,
      34.40975857873952,
      10.64941394206152,
      14.859334368041154,
      14.37745522621195,
      5.257055000841625,
      9.173593620182482,
      8.498673634140548,
      11.469417875194134,
      12.511491460540327,
      9.739270846450054,
      12.66108696560054,
      10.684806926946251,
      14.025652894281208,
      11.18263734363675,
      16.799284635155374,
      8.936125916345025,
      13.040412795434403,
      10.304203006514228,
      11.465646901541339,
      14.099216204762296,
      8.059303477665283,
      23.17226508003775,
      13.88322412200896,
      9.122930552740245,
      11.355864395054311,
      7.741552461197208,
      9.516644712663057,
      13.282139132216361,
      9.45685032067281,
      13.345474510130149,
      12.615918953511125,
      10.55760405597863,
      7.0180118810717715,
      12.616263833389937,
      12.841334861208574,
      7.784097173190424,
      8.983077030287234,
      12.991275183063417,
      11.214107283297439,
      10.069616972069367,
      12.676524140399216,
      16.195568579548556,
      13.55724799151716,
      31.36128825816901,
      9.412999508950968,
      10.079581208083397,
      24.01738200942214,
      14.28479619802989,
      16.43937625480253,
      6.562042607212336,
      9.462849983166477,
      7.744608847825019,
      8.09678674729285,
      9.35056544070469,
      8.89942407105392,
      16.504794220766534,
      14.531715872669235,
      12.317519402398275,
      10.579686933471997,
      14.44166904000376,
      9.947592681275717,
      6.129782841654795,
      7.561299546797268,
      15.39568084808114,
      8.91683932030641,
      20.496659547825807,
      7.217868053108957,
      10.2925048940025,
      14.992248740233093,
      16.781600780495296,
      13.005053430797163,
      10.891305556673236,
      9.471902889086298,
      15.340637936180057,
      8.458240958049148,
      11.720912398323058,
      9.572940161756929,
      14.806145642188952,
      6.216399576961276,
      12.371897511809554,
      10.836765911929351,
      6.360480500301279,
      12.032975387135254,
      15.734314737344862,
      8.852715788644687,
      12.112545391269053,
      7.7201367334270286,
      8.924398429378696,
      8.490125486040766,
      11.665111688241486,
      10.015800380838739,
      7.789770170263334,
      9.707091729871653,
      10.644621059747447,
      14.651264326455975,
      6.357426976015043,
      12.71926291854623,
      9.99644733111002,
      11.28037188790569,
      9.112367114803618,
      13.423938589335993,
      19.35956572129237,
      7.429947602652217,
      12.11640361960214,
      10.288275617324095,
      9.784207080302107,
      12.04367183892118,
      24.42453680446615,
      14.427381878228468,
      7.900746472718974,
      10.208623093916184,
      14.33772764770419,
      14.091628442293262,
      8.412116885146856,
      7.178258931196722,
      11.004082199856427,
      8.354942836099315,
      9.659845810051415,
      7.440557852545664,
      12.186324987683145,
      11.072851761691133,
      10.82338681064274,
      11.221314912349733,
      12.377934845225607,
      9.998065747105812,
      12.28969841169434,
      11.907653358662058,
      12.139671581780346,
      19.321736061513406,
      10.944543377844921,
      13.318267285137775,
      11.660589920502856,
      12.009355465104617,
      6.8292019151423995,
      9.289099999556608,
      11.037540098903097,
      6.3624895139542526,
      15.33118787538514,
      7.353019964077554,
      12.186304543471618,
      9.801341936063283,
      11.488858609432178,
      8.207046696925824,
      9.531645760542638,
      12.132245314900567,
      11.057303928801453,
      10.463306399899043,
      11.7253087097168,
      7.866981704950681,
      9.95544977681729,
      10.386663869718543,
      13.515267241030681,
      15.215533178250528,
      16.702635549311395,
      8.499947313542767,
      10.220813777601158,
      11.980369007594796,
      10.52520666634588,
      17.80566628305069,
      13.986376488691974,
      11.683100731715653,
      12.300036155665943,
      9.812801654589617,
      11.463310582729994,
      6.356104344494792,
      15.928990031134159,
      15.016939882561836,
      10.566030262118751,
      6.726028054091142,
      8.6083696370154,
      11.114093420977017,
      11.393982649953339,
      12.530985492902737,
      8.909956497728226,
      7.084708241544303,
      9.464012590386263,
      13.666093665373417,
      15.522629468167578,
      16.483619780786398,
      13.412608137275567,
      9.838246847942957,
      10.685339929572562,
      11.355302774330788,
      18.496240407856707,
      7.248723976920286,
      15.754306161709417,
      7.246137962725776,
      13.37574623872247,
      13.945683349070803,
      14.782067696924491,
      9.554931756836616,
      11.209201951305998,
      12.692593649270211,
      13.14879611817351,
      17.76581426204223,
      12.838234692895288,
      12.91067047273379,
      11.29617214406731,
      7.5722392419705296,
      9.140727515332314,
      6.579844346732144,
      7.64427370919126,
      11.350787513903231,
      9.711841606976929,
      9.676573095974364,
      11.775778678130969,
      11.789271192723389,
      10.2326104240087,
      14.31415167385556,
      11.175722059035115,
      13.220444888899793,
      19.648696719083933,
      13.417637667995587,
      6.986419031871493,
      6.6189040522348614,
      23.73344340516506,
      9.63160302559016,
      8.612659491992403,
      10.843884625255486,
      11.772338231702863,
      10.55516263304267,
      9.914441750033093,
      12.959896523439843,
      12.755742302229972,
      7.787300814948682,
      11.389505554317546,
      16.571863666603964,
      11.87323253482587,
      13.20161815395684,
      13.814693152292039,
      13.490715352017249,
      13.791133191120139,
      9.07431521076998,
      15.280577307929711,
      26.923469736404744,
      13.651998133984087,
      9.588710101088967,
      9.471669901253327,
      10.30523804754545,
      11.788074568136073,
      13.132446780817903,
      11.358335731779492,
      11.03892491401197,
      9.302561180137936,
      16.655819242690743,
      13.976816741226331,
      27.55863379050374,
      10.504147539587489,
      13.449728524086419,
      13.387623920167247,
      9.434620844628736,
      20.959577329857886,
      13.054962603720137,
      7.5497626278845855,
      9.403127181576371,
      13.93383582816393,
      13.064335220300396,
      7.982303836184879,
      8.71505060080958,
      12.360999922530372,
      8.571926348427835,
      10.557474642218272,
      13.837585176010888,
      11.490214980990357,
      11.218556993416628,
      8.585207198327215,
      10.61909269572325,
      8.573658867762166,
      8.389320435253568,
      12.657500256417702,
      26.512837696864622,
      5.702037808913936,
      20.50766097073974,
      10.806532007142474,
      10.660355167544925,
      16.83927996658369,
      15.25548394639994,
      10.894848625749185,
      9.969410255358865,
      18.140448154700852,
      12.113695521337565,
      9.605013875008185,
      8.91220395533889,
      12.079707105886806,
      10.436249184905822,
      20.85748084237082,
      11.451976044569912,
      8.04244280444923,
      23.485456577212293,
      16.52064247675761,
      8.120945411344293,
      10.9892872175672,
      17.276450767196124,
      11.013727161157627,
      19.053151185740816,
      14.504770988492567,
      6.574434756675685,
      7.06751098288546,
      7.07526270873395,
      6.793424820438055,
      10.50279157747039,
      19.623831469063468,
      10.501429026634533,
      12.042524548562657,
      17.286216576808602,
      9.80007840500565,
      6.5161263422169275,
      13.654930145153909,
      6.560566011860973,
      7.971170999018724,
      11.98859391978981,
      11.758191081770027,
      6.967955307155535,
      12.446734276664028,
      16.08610690792827,
      14.233662454192052,
      12.238997439492065,
      16.14207935445476,
      13.936699725049733,
      7.359144842553329,
      11.445935970017276,
      16.13792800680977,
      12.059366485670918,
      11.520453278975689,
      7.288454818717424,
      12.218855570554238,
      7.091296180607255,
      12.319489683574835,
      12.305392851838484,
      12.105883192241663,
      8.390376639512317,
      12.837594323214974,
      12.444187170216962,
      14.25753619885356,
      9.104290634387944,
      10.867510966971969,
      13.578915331260609,
      12.727952088771652,
      8.873933557198365,
      13.219085654304788,
      11.565330366572033,
      12.240950839883523,
      14.004796360814613,
      12.550242179323686,
      10.384685291430634,
      9.63373609003051,
      15.963575168455806,
      10.164552403788985,
      16.384720911637576,
      11.868888642299584,
      17.3688074406419,
      32.51536683787101,
      16.68711301057696,
      6.6008058746080565,
      11.484274248656105,
      8.146167966141938,
      9.108038445225347,
      15.223719456805702,
      10.180408171476353,
      14.293634736443055,
      16.075886912787734,
      6.810310727216962,
      10.084647634824732,
      8.074689121821946,
      9.113195658977904,
      11.705055648424795,
      34.132007754094964,
      12.203388415695068,
      12.995431484160349,
      13.727845661503729,
      11.420547521192853,
      11.778191827099038,
      8.151312223744078,
      12.89257355780354,
      8.809433619178305,
      10.869773833577238,
      11.177086513689163,
      8.30137671724755,
      17.035730722935067,
      9.928415838814235,
      12.10504720726206,
      8.925520729555387,
      14.347713754387632,
      12.54474336022057,
      13.17053460418997,
      15.601300352210151,
      8.767932399410453,
      6.1318322874415765,
      12.5183760637779,
      14.07622080762362,
      8.575315502857634,
      11.026906878272055,
      9.357683954711836,
      10.320418014498495,
      7.171399964360873,
      8.16582590484721,
      14.26090970099811,
      17.09713277309385,
      6.596933186808481,
      11.533570814715448,
      11.683705054204678,
      13.728819626770779,
      11.686194229688526,
      10.257729872958492,
      14.952928120550428,
      15.038186504584957,
      13.800455882096465,
      14.588212686453941,
      10.221017601900853,
      6.843779261265741,
      10.943615808307477,
      11.323295196091719,
      8.476213358875421,
      9.003325753720329,
      9.904573194673812,
      21.34619450341639,
      7.516069634049587,
      10.481964786131533,
      13.719482108990926,
      9.041128525267633,
      8.701289212616604,
      5.698292197490995,
      18.97990380347338,
      13.222110936850102,
      13.47817779916272,
      9.089313875963281,
      12.780736902078102,
      8.78167573494832,
      12.223672848353726,
      19.744946284825843,
      6.828852930488423,
      9.374290321310799,
      10.121103968226658,
      6.605980072655622,
      9.553564463631789,
      6.3998861062491565,
      13.526286182723767,
      8.137871211114538,
      13.976395745523808,
      11.065767637824262,
      9.156910372537213,
      11.782222477919708,
      17.246711847789893,
      11.561065206575071,
      10.609348413849956,
      13.602726360132293,
      11.468520239217202,
      18.226335736456843,
      12.209508639619676,
      11.766410167133092,
      10.331484076727275,
      11.126423367865051,
      11.974406667909212,
      14.561694768122731,
      10.950243201446368,
      8.315171715172065,
      10.814322995613436,
      11.034614541395845,
      6.96788541100791,
      7.265845507439713,
      8.010083308893234,
      11.42422674571357,
      10.04589433892442,
      6.902268643371761,
      10.305589532866238,
      7.253181572951065,
      8.691921132589195,
      10.457732549383717,
      7.83627371539881,
      9.853252369591733,
      8.999510207834904,
      6.9257140088016795,
      11.219753443675605,
      17.02197453323154,
      18.82670862583514,
      10.898399650881885,
      7.804723781191714,
      6.62265295254995,
      7.816044508056712,
      7.095724952245133,
      9.635257885433942,
      10.329507075858597,
      13.268891373055235,
      15.400012385123876,
      36.31172501042863,
      9.541647286980366,
      32.88727681312832,
      13.198362327866873,
      15.298216017004078,
      11.003560152712131,
      8.165895312083174,
      12.91388116966565,
      13.598189532500495,
      11.018486906645666,
      13.280167755686387,
      13.156985504125279,
      8.247650341342,
      15.474222881265888,
      14.776350921213021,
      7.968411481099281,
      15.190073900815385,
      9.238063402768692,
      10.223166824663773,
      11.620348565243587,
      14.310570270919373,
      12.003483485079133,
      10.390243070645496,
      7.039367205332893,
      11.922039917668481,
      32.209983832396894,
      15.312295283328467,
      10.441026396068176,
      11.74065316098571,
      42.03677428548084,
      14.423702754519478,
      11.28925594991189,
      7.921904918714179,
      18.028311323217213,
      8.45099377515995,
      12.096823717284822,
      10.170877674655255,
      15.52353314475121,
      14.699287697504213,
      13.9286475918153,
      8.800372973607647,
      10.026498876641506,
      36.64727859234124,
      17.990440216354607,
      10.978800340429501,
      20.061908586262092,
      20.413150404753384,
      10.599589859834285,
      10.293456799656727,
      9.874628913067456,
      11.245373414647442,
      10.113633577413934,
      12.751475430616258,
      10.61191109027116,
      12.17011891741941,
      18.108426426514455,
      11.38140082095971,
      9.237826748654953,
      12.216567494222991,
      7.00109919503716,
      9.413400412251102,
      20.139841211498776,
      25.242767081015273,
      7.2364959605336345,
      14.969984935814479,
      12.63355951731601,
      6.3315568153455,
      25.772006407965527,
      14.369258326270598,
      12.678945533385823,
      9.209436114547547,
      7.961539844220283,
      18.478049116656457,
      11.23042622635873,
      6.087167854457725,
      14.75419385211177,
      8.327078421923064,
      15.664213942910433,
      10.099544548699246,
      9.816550072640604,
      13.713389698252328,
      15.906605977966475,
      11.4132874186233,
      12.013325649387923,
      9.14578286196747,
      12.196722209746802,
      35.04249493227336,
      18.53980206428402,
      10.507602638732884,
      12.192376306729493,
      12.202982180751887,
      14.030915840664875,
      12.896818501049562,
      10.317742577148612,
      19.708698138539148,
      14.704488775962664,
      8.801235754389442,
      9.005863619604744,
      11.076777019834642,
      12.964771204325533,
      19.831577501482446,
      11.812238488999887,
      18.426029517882142,
      15.988036767936116,
      13.407114691906886,
      13.042644665255885,
      15.509372472642962,
      7.978877334322979,
      10.111984655891384,
      9.971091647976396,
      14.259865546408015,
      8.062816274682676,
      8.011238116277571,
      9.853616766381085,
      12.563224443075226,
      12.757076019067298,
      9.773828895701255,
      12.510716124087029,
      12.798930677610668,
      11.327750885534977,
      13.87771543127859,
      22.47421640781469,
      13.397447092012518,
      5.976835065928218,
      13.998685554771349,
      9.829410315461093,
      10.599934976059252,
      7.448763816566806,
      15.197351955017982,
      6.366373244958199,
      10.342822854103702,
      6.942745562498312,
      6.000538449136842,
      11.153056254021447,
      7.3086122826163304,
      11.686860425006547,
      7.646126377392826,
      10.971939063054794,
      16.51226324031762,
      9.283176042464666,
      38.56390123021903,
      13.563470722223252,
      9.679491292286047,
      15.065697949984898,
      11.35007691064259,
      11.341360486536333,
      8.980724130105406,
      8.280267213358517,
      9.685054812697897,
      20.161865830907278,
      12.440121187197732,
      23.35371226785119,
      10.786112212317631,
      11.612411383899648,
      26.447432034212383,
      20.759110861429864,
      13.475340479755424,
      7.036217972858291,
      17.173777280558333,
      7.956905717722373,
      13.995564398197663,
      13.395425352065839,
      11.958382102942023,
      8.311588782828196,
      19.273345232372236,
      15.701456068230993,
      11.337439342897646,
      8.850077143165423,
      13.635590681891681,
      11.079138145686075,
      9.52488355620388,
      11.856752886964038,
      14.256842021437347,
      12.334357791129149,
      9.072882154664235,
      44.416285465750256,
      9.388038175769568,
      12.208200288345287,
      9.624080314096657,
      10.111264741606169,
      11.786506195755733,
      7.664925567052827,
      15.270463427063278,
      12.520173698740052,
      10.856777150914786,
      12.3366679293343,
      10.225589906070825,
      5.575756564353941,
      14.316124725030475,
      14.49004464525129,
      10.878921437789081,
      15.650854871282494,
      17.72080541188756,
      18.954517236872363,
      8.19217819381803,
      12.0066465455735,
      9.29324283710864,
      11.76506803735687,
      9.217955573776274,
      8.481965786321455,
      8.372299717733378,
      16.488194518277755,
      9.329980529205235,
      15.121302556993939,
      10.622264160320015,
      9.371923253304695,
      7.587138510791451,
      8.546438311889148,
      10.48674613058073,
      12.757580106625275,
      11.120001319346779,
      19.82087909105794,
      16.232006560179062,
      12.447488543537931,
      10.983094307745928,
      11.629357449649936,
      20.124044533346854,
      10.899977273613093,
      12.715982343518188,
      10.09282929930438,
      15.799394040066842,
      10.312104885247436,
      9.835285143567326,
      11.34537066454176,
      11.690107291153883,
      9.874056746693553,
      9.579934551037319,
      10.645528744446636,
      9.211731375229798,
      7.288280343363987,
      7.318136324077238,
      7.6900748198802305,
      8.27354856243775,
      9.761040083988645,
      7.570800479147552,
      16.03127986379952,
      13.968577071619649,
      6.295565003959209,
      9.67594209669708,
      9.800370213399423,
      15.095713366989646,
      10.487683514102706,
      11.217512376743006,
      10.924265844703585,
      10.175195525016893,
      5.083559934424143,
      7.574146187760614,
      12.259056429256535,
      12.086139847615817,
      14.883327035015816,
      10.255458902824328,
      14.78219114196027,
      11.695296205757954,
      10.038879495326139,
      16.11385922279825,
      7.958423164019537,
      16.893401704742008,
      10.010531472359325,
      12.538386497569732,
      12.670027646957564,
      12.696242279290264,
      9.209539251235102,
      14.348158854149291,
      8.293674740009171,
      7.40556177967396,
      13.758715770017348,
      12.132326702702683,
      21.463997363216816,
      13.626853599654984,
      9.157729622554156,
      23.091707868533536,
      11.71126431541264,
      12.308387335816995,
      9.089393446426074,
      10.237144452798082,
      11.195547173889917,
      8.585159960402416,
      15.5886188164921,
      8.75368578406107,
      10.53413868041901,
      7.604407525782867,
      7.737529115945629,
      9.485090286607752,
      15.959219935249864,
      8.927495081130905,
      12.46821078174261,
      12.10408795094831,
      8.390582565389407,
      11.462737039095169,
      13.952041066542437,
      8.22040267062955,
      17.772838558861025,
      9.892213593960427,
      9.862552249929916,
      36.397981302898145,
      11.176884153377191,
      26.165518170113558,
      7.888125177660321,
      9.792206983175554,
      10.767744647243676,
      18.771940792866342,
      8.104145965213405,
      6.654544259652921,
      11.082615099403684,
      9.390472960210122,
      12.309333886892727,
      16.65337177063001,
      7.871330594679126,
      12.250368149123261,
      12.921703987208199,
      13.451700327327572,
      14.55793532554081,
      14.215981753892118,
      7.48759344414041,
      13.326087103081974,
      12.885530109643858,
      11.44096311732277,
      13.455412755564135,
      9.242099517204197,
      6.032102095279872,
      15.70167377726369,
      8.815375349849655,
      14.592983550757907,
      18.13312851917054,
      16.260829230061358,
      32.2044757195679,
      10.724204067242658,
      9.530216013395918,
      18.54470702594091,
      11.958174527689316,
      13.763784269574124,
      14.261487109170982,
      6.846911650596821,
      27.95830355213694,
      6.321036726620243,
      17.201577419662723,
      9.524272890233965,
      12.622742665798336,
      6.576546657947704,
      6.389534088378206,
      10.755119455549133,
      10.942865024265142,
      12.330895972170254,
      8.245525738771356,
      10.878258197903628,
      6.8539568367734,
      12.645729394016502,
      9.6258818349902,
      20.649472106672743,
      14.422052526308034,
      11.439105532518804,
      17.52442593812644,
      9.102841375794606,
      6.8403072338753,
      13.45723684345601,
      12.415705088986934,
      15.84446230351667,
      10.185347923153923,
      12.260403337067334,
      16.50365233930135,
      13.265439930971551,
      10.192165044221419,
      12.855634618000368,
      8.051946954458673,
      10.726322973470332,
      11.559018305465077,
      9.182748871503934,
      9.023989871131288,
      7.609428252210578,
      14.00155975111018,
      12.415748631229485,
      17.408480978114557,
      15.897744289912957,
      6.062325283161989,
      10.67305138351332,
      15.677842231555932,
      11.834954918890299,
      8.07726888081266,
      22.998530116807416,
      10.599423762842145,
      11.150136553618157,
      14.396384510827609,
      10.53929371388452,
      11.016566467082749,
      9.590426170736578,
      13.080384540005515,
      15.353841481131514,
      7.94929293943154,
      8.763833565643514,
      16.756364477935858,
      21.699735065378963,
      6.781857362118035,
      13.740349942844277,
      8.481700949144512,
      9.24841113271123,
      13.83935395072291,
      10.97614369992585,
      14.844256040276363,
      15.451428803112107,
      14.41840803412469,
      10.70180720823669,
      9.160117398335107,
      9.280358472760016,
      7.437504960902183,
      14.207521658166193,
      37.737912940615544,
      9.585408563927093,
      7.862512370215637,
      12.049131453222536,
      10.457980697481613,
      10.92923438165798,
      15.412274373632663,
      11.358143003905303,
      11.482091682474618,
      10.978840445578987,
      15.700044144418026,
      15.94992756287923,
      16.98277834413631,
      11.359809686376293,
      13.94833391208855,
      12.378666030138303,
      12.752304957594841,
      12.806114385883719,
      26.114815998233414,
      16.010719837355214,
      10.962530215815914,
      13.039321929935163,
      15.677672166826682,
      13.735781424559791,
      16.132142386429425,
      8.903213442605,
      7.554018580915124,
      12.831232209185032,
      8.123259554555158,
      10.334511805635271,
      5.9269586006364605,
      10.5968788106151,
      7.6771483999466765,
      9.8468342503306,
      9.418899529253707,
      33.779607868978964,
      8.162203324816335,
      10.391882199330762,
      11.285402998481556,
      6.631494412992299,
      9.885627346083886,
      10.2695201361322,
      10.803399645708248,
      10.150740270202911,
      32.03357900129379,
      10.63811230404464,
      15.27723102476834,
      8.555585991902797,
      13.05280778236973,
      18.05479840206609,
      11.40593978745295,
      12.63838292842568,
      10.004910302415244,
      7.800916724722357,
      10.507178342205995,
      14.454726311409575,
      6.34139506398208,
      12.318265409864036,
      16.465769169003185,
      10.985569091798288,
      5.889979999142703,
      12.104001377530912,
      15.170296284936898,
      32.7764372123231,
      10.6279147966591,
      9.409172619091827,
      6.94650904239926,
      10.108041136003147,
      14.058881566228976,
      10.688303829510165,
      11.665315827172195,
      13.534368798230995,
      10.92974103954614,
      17.088744247595994,
      6.109032769360178,
      12.307078819627627,
      12.380327143975949,
      12.353161519671719,
      16.81935221750096,
      11.370406143719997,
      10.159227004084123,
      15.614433788332066,
      20.47330777461635,
      10.839538874888598,
      13.879516822179387,
      21.137214180656198,
      11.654202557071233,
      9.1903107478022,
      9.908015952938799,
      8.378858523455298,
      9.978284273973804,
      9.550187957915401,
      12.297077809494713,
      13.529123103270976,
      8.968133689445075,
      13.735879536767554,
      6.104987876897298,
      11.1073845900704,
      7.089370906025408,
      8.903488257587105,
      10.148426419225139,
      6.582242898895667,
      10.443533794729435,
      11.715217505879568,
      9.10721287475284,
      10.182863689470832,
      8.8894871402793,
      5.920163668540803,
      10.511997566593976,
      7.80364335002098,
      9.924375011777622,
      9.153304461102808,
      9.32891429284304,
      10.343003393872916,
      12.49295368117917,
      6.678659718013741,
      18.471363782990764,
      10.94545220135969,
      8.797681781618952,
      13.368218232125129,
      7.400724263226558,
      14.419652499722295,
      16.179249933142525,
      29.84517785759062,
      12.530527053733152,
      15.391688202385554,
      12.483909343552188,
      20.71394448045477,
      16.66525799844151,
      9.680130784301818,
      34.42634989203523,
      11.34041909075851,
      10.82334048535525,
      12.224076606213943,
      11.907501000369159,
      14.725526783522877,
      8.616241986622738,
      17.132306219209063,
      27.16892797268261,
      8.587681866066688,
      11.597781588489902,
      13.189050215977108,
      16.3855367874619,
      7.507969471880935,
      14.823975861719482,
      6.792936623403272,
      10.321066467231484,
      12.016800677166504,
      9.51262024929159,
      7.204186406337025,
      13.306542776441425,
      10.609090244725003,
      15.101431709765807,
      10.281381177178462,
      16.15080535476625,
      8.45240925701322,
      14.04495146375684,
      7.507865980360532,
      12.003149844823485,
      9.283030454446946,
      17.563227725813825,
      16.62923334610868,
      13.294995421446684,
      10.799657884099162,
      10.421279274316351,
      8.23264573305256,
      17.223565565763035,
      8.64214248638232,
      12.489575362125724,
      9.321965379232562,
      14.853506941633054,
      12.404609448283091,
      12.375254590095176,
      23.619435381322262,
      7.100379406332909,
      45.31096036916035,
      8.281278853967693,
      8.386921031836648,
      14.28744252363771,
      10.506753791073486,
      9.982349627022776,
      11.511674662612961,
      8.87856593807741,
      7.267528624665464,
      16.75055428712028,
      11.810489724791736,
      10.234733882259416,
      18.839284973058366,
      10.093238263152458,
      13.200245850607251,
      8.644404101204675,
      11.006434204808764,
      7.560470922096628,
      10.803054689121682,
      11.350789677176728,
      7.742083488085419,
      14.332598511567502,
      9.899176003217754,
      10.79299093744064,
      6.563147095764769,
      14.308855832213919,
      28.39587475977709,
      11.075569331014021,
      9.224820727729382,
      11.011669779426864,
      11.201551635491759,
      9.598232603338325,
      10.983142714559378,
      9.949038015813827,
      14.027148213323509,
      13.225969012545423,
      7.5556025895499985,
      12.747053521642968,
      14.352336308827876,
      15.064000070895075,
      14.34496583964981,
      9.840020861720909,
      11.317822523043588,
      10.322837027567905,
      9.240057098695248,
      13.48787982072951,
      7.201623843032186,
      15.36752975619871,
      10.751902968792898,
      8.845232264815005,
      10.118496913757058,
      10.30247121920771,
      14.148833521311287,
      10.967745030720417,
      13.86334003625092,
      13.194072002543606,
      11.292307003428988,
      20.814858449487467,
      13.955762281394248,
      33.41052108742874,
      10.018616512645156,
      8.78089425996303,
      15.469894220889033,
      11.967272937743475,
      15.7639580072556,
      15.017241995308684,
      9.612540754140333,
      12.005839629505848,
      8.845525437629927,
      10.829411877155481,
      15.789300908861458,
      17.507863205071917,
      17.461251084442974,
      9.472865382626388,
      10.480204612889183,
      13.319848409205434,
      6.743459438808702,
      16.377225637911266,
      13.898981247646297,
      11.799204629917867,
      14.428206451272636,
      6.973498174788595,
      16.532587983221525,
      8.680561084013155,
      12.565789310392434,
      13.071582756626507,
      9.931133925984337,
      12.630118361751858,
      11.156670957902548,
      7.506352533388378,
      9.423466019728767,
      16.828832293794047,
      13.66069565776623,
      7.542875566221163,
      16.956236468076,
      12.869411855648602,
      11.423084244506288,
      10.433674650661464,
      12.209256442020981,
      10.296661751005805,
      12.604456651968409,
      21.019263885325845,
      16.17853041341941,
      7.500829996250356,
      12.041864362838393,
      32.16212074659486,
      13.031653798669547,
      8.394178829803934,
      13.68334224247214,
      6.492849787180668,
      17.450834281586598,
      8.398910818950025,
      10.198965909445263,
      9.562650170894905,
      19.772414922955814,
      10.643336454048947,
      16.48864860771598,
      10.227381413883258,
      17.400105291094373,
      6.69305941328336,
      17.129332627928832,
      7.626439401533852,
      11.979454041526827,
      15.313264854168885,
      14.322910375777381,
      19.211870190449375,
      16.58942752078214,
      11.44421783189908,
      13.588235796386536,
      11.614266124384965,
      12.581375508828827,
      9.682790922780423,
      15.388442770972377,
      8.00818226589027,
      12.179205756457725,
      15.986546490725866,
      8.058036710438547,
      7.63247480924951,
      9.115338764131325,
      6.969296453426031,
      11.946442382862278,
      8.553626727095164,
      9.023564322817643,
      14.679781403506144,
      12.540318104614158,
      12.500500341853318,
      10.014125383737888,
      19.2607504293348,
      7.279450852028568,
      9.017869113182153,
      17.74027507005776,
      8.345737298438925,
      8.28568827414216,
      6.338240944374524,
      10.227970573740258,
      10.81540356482159,
      13.250685067329126,
      12.427312747631058,
      9.418345400135413,
      11.774206760267571,
      10.177070393040543,
      19.59486937274785,
      8.79885330633891,
      7.395178414484887,
      9.205621459408526,
      9.251619698428748,
      10.62688216241235,
      16.622238145388085,
      11.01155972037398,
      15.510857434791566,
      12.796213644365316,
      8.702845924519284,
      6.732167789230491,
      9.232904482517249,
      13.022775444267454,
      9.008545546154458,
      17.674808191693824,
      24.063620271192512,
      16.074915929653105,
      13.891952675106822,
      8.146373082224772,
      9.764582252802017,
      11.212336477703788,
      9.508562283077518,
      14.572074946304662,
      12.842299864504708,
      10.324341785575198,
      8.445354636352402,
      10.291681490193996,
      7.736796643390721,
      12.373342936428323,
      11.93764643009554,
      10.584550500514762,
      15.099972294767285,
      13.696229305270888,
      20.035947988938037,
      12.355746175485159,
      9.622542974179659,
      11.56850028532074,
      9.35750438686942,
      8.298037251375762,
      10.646412822312275,
      12.410274022727839,
      16.56094463156508,
      7.025949954409462,
      6.620689291413423,
      8.238164522078435,
      11.787860659495127,
      8.76140987430528,
      11.848114485160353,
      8.692344703910747,
      15.255778547640153,
      13.817585265620478,
      11.543498712889882,
      17.122640329966814,
      12.886462141946543,
      5.898278969345636,
      13.482873618237578,
      7.431379386046626,
      13.014238215886657,
      13.648981734965304,
      6.330410864193869,
      14.174451537351237,
      17.71379826913463,
      12.422981086095039,
      15.272537321871264,
      9.718347066277847,
      12.074839593114783,
      14.744918099353677,
      11.806568065106037,
      13.320435160383989,
      8.423201675068713,
      13.320237184735447,
      6.01644899545343,
      11.834732085009337,
      9.095734323971053,
      11.567575222878496,
      11.47835869375624,
      10.341963791494068,
      14.52400256017918,
      9.716944366849603,
      11.552684983056894,
      22.216202273623782,
      12.950799639966922,
      9.302531277865166,
      12.133288993921028,
      15.772918148745475,
      7.587019918828915,
      13.683534130239593,
      10.865721529682187,
      8.667531571447853,
      12.117860343255309,
      18.248905821164723,
      13.144067022105968,
      7.08988504705933,
      10.286152238065922,
      7.199553866370684,
      8.108161602981497,
      9.004108404505281,
      9.976174157365733,
      20.6102927396422,
      13.627439837140642,
      23.955038047975464,
      7.661578080439781,
      14.196647201014601,
      9.618251840698301,
      13.234090289666394,
      14.112950549416027,
      13.738568558799036,
      18.22455795799139,
      12.336120953697055,
      11.503096038318063,
      12.196632084108561,
      7.16202751393515,
      14.23140025704433,
      9.059151769094376,
      9.26412895347264,
      15.664980444621987,
      15.432791026093414,
      17.497850425979532,
      16.90459942026152,
      13.106465003334247,
      11.688181457361194,
      6.587411568184725,
      17.202663209442193,
      7.827076756916727,
      14.381507340387147,
      10.630094706770905,
      13.030845616939668,
      7.102180817895425,
      16.22011300894223,
      12.09354345545373,
      13.992777541728099,
      10.287698399090333,
      12.959219430161777,
      13.52546252765254,
      18.819871051966764,
      6.805924032167829,
      10.491779817111013,
      24.76876577167565,
      9.51250670962364,
      10.933233526854764,
      17.886541932096492,
      13.00682709450719,
      6.522277213512775,
      10.662832633313323,
      14.243144404068605,
      12.244274747241459,
      8.163445562218557,
      13.893608868923161,
      9.391075598162658,
      14.222122777094508,
      9.384468786075105,
      10.395062578090034,
      10.369775689029966,
      8.928675777991456,
      7.616176963855869,
      16.51384546113197,
      28.161188758929168,
      9.473867723431251,
      8.151294756670088,
      9.758162276052527,
      9.202831978809469,
      18.269773852645283,
      7.278319140978382,
      9.151380182563038,
      10.422420512654325,
      13.68237041296544,
      8.060507496314447,
      9.03049383048492,
      9.863579397742303,
      12.350491756887482,
      9.556845634284796,
      15.262857541985646,
      16.17389316739557,
      7.84976841074179,
      6.6403755844724905,
      13.199490352688477,
      10.580286748471076,
      12.91288224633636,
      18.039412156910426,
      6.836084943652517,
      8.437557619631155,
      12.143902117205588,
      15.00134962593848,
      14.003437283888701,
      13.699106568695491,
      11.564075336484112,
      11.770392864705267,
      16.177777332078804,
      21.13959011255596,
      9.553442102001656,
      8.043185128065476,
      13.699703188030501,
      11.574556510534721,
      13.711877278080127,
      16.187335301556693,
      14.234201368111773,
      10.907597861189615,
      7.782446723148883,
      8.663267845516996,
      10.730599402858767,
      10.629428223635621,
      12.633754973980547,
      10.692978444767444,
      12.31213454286373,
      8.370788843971946,
      23.167896372398477,
      12.579189730390029,
      10.033933631914692,
      10.762279860196967,
      12.098421464096324,
      6.715541204070553,
      8.53941939410339,
      14.81804921322923,
      13.193400078464355,
      11.545958816697746,
      7.288186225482996,
      21.963512353104196,
      15.24763204759349,
      28.590372772851214,
      7.055165647262875,
      12.133026643763316,
      14.013377702704396,
      6.6944384327615545,
      11.561115674573005,
      7.963504556174273,
      9.580920269831601,
      8.18489825984735,
      15.224387408859341,
      7.917190945500333,
      14.65587431638352,
      10.134362416482606,
      10.186787888018001,
      6.7032271887585635,
      11.138599682958581,
      11.725154572034238,
      11.066668727163629,
      24.75509320558165,
      7.382278103541528,
      13.383929729674346,
      7.430523412793343,
      11.267319381420295,
      6.623743162522385,
      10.000353688386125,
      16.288240363178573,
      6.857245148094197,
      9.118979445464602,
      6.053804466125769,
      9.673388761810589,
      6.073052214938141,
      8.162405936214926,
      10.118643544611809,
      13.580164581596078,
      8.710813230854532,
      12.88137369749872,
      12.138328701160537,
      13.770243044346996,
      11.326840553963407,
      10.800561529013692,
      8.399487173065044,
      9.31513378999697,
      11.412389296689442,
      9.229542287673283,
      10.50111432383571,
      7.051844970088466,
      12.169821156881284,
      19.73222534291134,
      14.009617627533316,
      10.902775269679466,
      11.15646721838695,
      6.035674105942907,
      7.692499592571341,
      12.11845225454072,
      7.099061816354427,
      13.363956627538563,
      16.49785517901058,
      9.027409039417947,
      10.438771827575602,
      13.933804909404893,
      7.790221383369052,
      16.137781994187236,
      8.434550843993527,
      11.048976468407265,
      13.853568238918216,
      9.077064467334845,
      8.978020077845889,
      11.195724918072933,
      7.782450159210466,
      11.679898099441171,
      16.213080636185207,
      17.36735019687678,
      9.906581413602634,
      8.030825985410848,
      10.320955803027577,
      9.628976748440838,
      14.13669419884484,
      8.580607257209918,
      10.683077585478093,
      14.566720695111261,
      7.5466150264898655,
      12.5947272277927,
      15.514015046405092,
      11.442084400812183,
      6.123510662325377,
      12.02152428706826,
      15.591822019485672,
      6.7885891351666094,
      7.135593179535895,
      14.283108975132349,
      13.091988387560955,
      15.64150184498915,
      7.38715077792328,
      14.832043422653863,
      8.374249067382232,
      6.936282249696613,
      13.58920326832046,
      14.07544728845403,
      6.466873129159919,
      10.406481118059887,
      10.804405367987178,
      13.07036705375983,
      6.813895118886878,
      9.73780121409163,
      9.109776462913835,
      11.422086770836987,
      12.846283614395732,
      9.133335879883022,
      11.758321487628592,
      7.546760493980605,
      7.912260732253442,
      28.090235778052108,
      7.360690890934487,
      9.943503331810446,
      12.533887032760449,
      8.803065060920694,
      9.230479554479432,
      10.73991553663035,
      8.722834536837729,
      16.619471843613603,
      8.138724618620735,
      18.825957878078366,
      5.684825863234126,
      12.035875082349385,
      13.682679312377566,
      9.738243830614106,
      19.642207097600018,
      8.607018074540091,
      9.24274443071713,
      9.660701753626244,
      10.17362021398507,
      8.210485479523598,
      16.62709810053517,
      6.548541848135057,
      9.896056352877473,
      14.040230953506722,
      13.374257817073945,
      12.452583954343831,
      19.260119904885116,
      8.529044794123067,
      10.92452155886849,
      8.415767322011915,
      8.576338009484115,
      8.883342740163634,
      8.13452061713511,
      7.084271608669903,
      7.062816567805861,
      12.234754450654343,
      14.649017290738858,
      15.540053596836975,
      6.392236170387057,
      7.554077815309532,
      13.306155435902351,
      7.731621664421393,
      30.460874239443072,
      10.094045332160961,
      19.06707079835991,
      14.378764057969642,
      13.797103251523742,
      15.385485740026274,
      15.422877235492333,
      9.80452740823753,
      10.17210384590906,
      7.440690978107531,
      17.02627580843194,
      14.437245686890995,
      10.968169815458968,
      15.027409422165096,
      12.261738676880144,
      11.588273157725727,
      22.872477211287066,
      10.245498482717986,
      12.723003908003061,
      13.710704294098562,
      12.550315542343911,
      11.808011389586898,
      12.973095056469225,
      11.455610781599455,
      15.039879828173753,
      8.053027479090364,
      15.993789587240348,
      11.717690158239735,
      9.007862572251693,
      5.908116837456509,
      10.638614832710157,
      6.59641111244218,
      8.699474576238664,
      16.202260080163118,
      11.3755890798824,
      11.986778323997536,
      14.214335043372206,
      10.15518481251646,
      10.520292288077504,
      19.37539768304042,
      12.073028712266368,
      8.411894525528638,
      10.635705665754127,
      10.309914819906304,
      7.25723246100689,
      6.924643792233821,
      12.210977134325978,
      7.934397346481294,
      14.95101607375486,
      17.177522520082697,
      9.783321899584678,
      9.190781060479129,
      7.049481429748081,
      10.978847677658534,
      10.880857381332776,
      13.664922636100918,
      9.94736451032231,
      8.743263804279088,
      7.860063809897058,
      10.763093784226376,
      10.767564005518299,
      12.419382410330693,
      7.7115760477522866,
      12.349913203685642,
      10.250082363298512,
      6.629929995516297,
      13.780715647155843,
      19.703608822058673,
      17.348231999702378,
      22.41026109241179,
      9.916184284672369,
      8.428244241689146,
      14.40547127300438,
      7.498636265409163,
      6.760430922995744,
      9.932745783385451,
      6.190129421542455,
      8.7771926714576,
      9.36379133647573,
      10.725577716625349,
      16.407514329350686,
      11.212578586522213,
      12.09543855729328,
      17.07493160502457,
      7.121624516340124,
      15.922050161464162,
      10.125624276200748,
      12.524648410148064,
      12.26652479434426,
      8.82312676819408,
      8.539273712763316,
      7.9957227318117425,
      12.071772525772905,
      10.732588608540711,
      11.559486552331833,
      10.020949351842983,
      7.551175218450224,
      11.312405888971611,
      11.972256223478313,
      6.105049898787699,
      7.886043923422479,
      9.971894119451532,
      6.845922263601198,
      9.28758016427359,
      9.734995837995589,
      14.298573773712786,
      13.93648323302876,
      17.269886994431896,
      9.922076831525974,
      14.05758993123583,
      13.172147914673157,
      10.384055656343786,
      11.158139326226223,
      9.686511525417899,
      9.24525339785783,
      12.693866507605923,
      11.926859210959872,
      9.80630910946021,
      8.14097016048097,
      7.498801467927821,
      12.560286276380863,
      6.876561275553418,
      10.689494754715469,
      6.4306743526306125,
      11.811106927572812,
      8.116627856087984,
      12.375032437636106,
      9.387070500202768,
      13.305318267268461,
      10.10544258509325,
      18.95043285053052,
      9.693723002857414,
      13.005553548276627,
      16.337719391370833,
      10.016452817713994,
      13.543211505491344,
      9.228064149621268,
      8.709695400682772,
      21.04269091711725,
      10.901128072388248,
      9.274457404805974,
      8.869443296412552,
      9.317283471673166,
      11.066100354315369,
      7.362110368729275,
      13.502609692806978,
      10.9579114029235,
      7.719204319121236,
      8.248257724490644,
      6.845534860993843,
      7.694363357530225,
      12.396583017664838,
      8.18983980727979,
      19.168659023145153,
      7.584915261396741,
      13.223447045907905,
      19.36067496347241,
      13.243487630455528,
      8.699554079153694,
      12.541299587815619,
      12.560199266544657,
      11.865086823405656,
      9.773316217860508,
      12.60542856454612,
      6.8979678273814,
      9.279131380536818,
      8.984019509013596,
      11.698853319321222,
      6.50738862030901,
      8.59545391987953,
      20.407797567827945,
      11.879084492347932,
      10.389754326144981,
      9.392513815646154,
      15.051342009358294,
      6.201824658187125,
      6.8675366717425135,
      12.571237626868266,
      13.506774731038801,
      15.865043065003496,
      6.74140012767958,
      11.092560483093793,
      11.322846422819254,
      17.469860315558776,
      11.03918186174178,
      9.599368707838165,
      13.615080449123727,
      14.542781009629262,
      11.788877343440662,
      12.063502869501955,
      8.141877420958627,
      12.870983505283311,
      9.909076159286801,
      36.600923236124736,
      6.9913651484939825,
      10.877404184881486,
      10.746920703561253,
      14.35746819270711,
      6.2324464080844715,
      12.191649704451397,
      9.977199331367247,
      7.208283066429447,
      9.475879660225988,
      6.389902493269885,
      6.307885518809339,
      10.385887348743045,
      12.58792582031301,
      9.53248284121208,
      14.341407351143358,
      6.499516611512053,
      11.251878532936347,
      9.53975352816758,
      9.952147897899707,
      8.143210612415789,
      16.815972747328672,
      9.337461687710926,
      12.208699361843477,
      10.540801546947629,
      9.83578879870865,
      11.530334084852692,
      14.047425893343918,
      9.313990454511691,
      10.407972516852722,
      11.959443403585796,
      18.150153079649066,
      8.339537793994914,
      11.109271448065543,
      18.448459559987782,
      8.166326724898104,
      6.706242466045573,
      10.307936881289406,
      13.832446941593059,
      11.30021376721346,
      12.230206305904936,
      9.343495029892642,
      25.35657940558926,
      13.454827414788774,
      11.034557562270079,
      12.90467715115293,
      12.576018031832984,
      7.428592505907152,
      7.213175548841176,
      21.155013850846935,
      15.100761116604815,
      14.28047699787027,
      9.466069216716127,
      10.247115163360212,
      10.161417202613375,
      16.690867502555125,
      14.596168984787012,
      10.869982922877753,
      19.561320224539,
      17.571912962033498,
      12.25148223406551,
      12.58515653285626,
      15.984957798736032,
      14.66129115543333,
      10.992506162972049,
      7.310915934538781,
      10.250898908648285,
      7.683292396026225,
      15.986195597921911,
      8.30221378899494,
      12.016466321225124,
      7.459194250318086,
      16.768351316271218,
      10.920467857532673,
      6.9278827833875845,
      15.662597154152866,
      9.915986984792687,
      10.125166581212447,
      8.9469530494888,
      7.428233773487652,
      10.847835219208461,
      6.728945505721878,
      24.40794661470883,
      15.394443419438034,
      9.388449815348832,
      10.797669381021803,
      17.253143806632867,
      24.97958666851536,
      11.785445287629337,
      10.279481074606743,
      8.686824222880254,
      15.645056471668498,
      6.631456336732957,
      9.12705489472538,
      11.44647868520232,
      9.363628846680356,
      16.41556315189745,
      13.449447059290769,
      16.6186326402698,
      8.238777442834284,
      8.187248496842177,
      7.7204359744306466,
      14.469034928155022,
      12.810647961482875,
      13.228209504040667,
      12.134917854701794,
      12.662864070907455,
      12.875092460743701,
      9.945441509922942,
      7.117466818970013,
      6.477897379420856,
      10.552433896062354,
      17.20261555112754,
      10.264195664556093,
      15.196246400969253,
      8.693684365585858,
      10.248258233796314,
      9.086985815564457,
      9.169483913410211,
      13.856263350190073,
      24.08522952532382,
      11.587092510948759,
      6.673605202748409,
      13.06513012552939,
      9.580722544211069,
      5.7868261316200815,
      14.864898601223514,
      6.468912817900675,
      10.596926938095107,
      12.968101225730798,
      23.580481166231227,
      9.393479537645637,
      9.366489365067988,
      8.152871076217966,
      6.586303589801705,
      7.454230476659206,
      32.972978698586864,
      7.018064663424416,
      6.236582956532189,
      9.728309741013682,
      12.493372152464072,
      11.767325802199721,
      14.245881999773367,
      22.312362640547235,
      11.207287419257309,
      14.430794643616105,
      22.207055311722733,
      12.537964235166502,
      12.953000414324492,
      7.2040097238653065,
      14.455649630375358,
      10.833688059006809,
      14.273947760999787,
      17.103548491710658,
      10.532421098918169,
      19.900740397275175,
      8.245797892313714,
      9.079124664605786,
      20.927394503668356,
      16.39656201995966,
      10.374816125292623,
      12.575765900769937,
      14.939108166310046,
      9.581399296575391,
      6.023450268499118,
      17.669466893008934,
      28.092652700428616,
      6.894926243874517,
      8.570414870784674,
      17.05522201800591,
      15.711729718759218,
      7.010178179954618,
      14.764175635048849,
      8.482136091010469,
      13.395082481176221,
      9.795416156486125,
      17.057378463840752,
      7.368782293666723,
      7.1375748239764425,
      13.47106200257406,
      9.06250344343662,
      14.175458149567671,
      14.859966974585896,
      16.03204170374683,
      25.46297475002099,
      28.519360672032416,
      9.062164900024975,
      31.158573754706754,
      10.441870290352401,
      14.203904841981894,
      11.1463311993037,
      8.851212771548726,
      8.980883985058394,
      14.438147320479006,
      13.911224026350503,
      10.028535426802064,
      17.47321244527503,
      6.337339497232162,
      13.131485117008449,
      8.592321653651087,
      14.017635861402304,
      18.067912858332413,
      15.352001188196114,
      10.117398192096593,
      19.096577616120804,
      8.332268326378232,
      12.493009328975239,
      7.312093257574477,
      17.63633916898058,
      7.387820187548614,
      10.492878914205212,
      9.845209707399961,
      10.16863750510427,
      10.341484532495823,
      11.20537061685079,
      10.448094051822487,
      17.145860563603467,
      13.09179298114918,
      31.46115062498182,
      9.262910333862962,
      10.730796702332235,
      12.596110797924734,
      6.6158322650758965,
      9.13131635250252,
      12.5045485277068,
      20.751406515479637,
      15.461965713803528,
      12.196160905465785,
      9.157012055684866,
      9.730958325129818,
      18.26642984362223,
      10.029317406573519,
      13.11458816577006,
      13.812758054192289,
      9.82538956222745,
      8.933105752920941,
      7.806116619804311,
      9.06854788973649,
      7.596370104369675,
      16.610800718611678,
      7.540681869785599,
      16.439391255939164,
      15.89413089826685,
      10.819797174329427,
      8.179131584137803,
      14.14777569453291,
      10.303729813105301,
      13.90100713398346,
      5.184319018968327,
      6.836420979242446,
      13.093024798322444,
      11.505368649783735,
      7.496911328152423,
      6.560463008407808,
      9.337342560066757,
      14.762078050877586,
      8.351611679562073,
      13.133914801369755,
      13.389235546527944,
      11.98180662355892,
      7.051437848665917,
      12.89205540908681,
      26.41259588926149,
      15.144080821386268,
      8.20352133249652,
      6.990599933136771,
      12.673819837846496,
      9.871690072421845,
      7.09666988787512,
      12.811228794848033,
      9.690573547918472,
      12.04594509021062,
      13.46779863443642,
      13.611388640748801,
      11.18322091946278,
      7.190595115805163,
      8.328040257768635,
      15.63451892677961,
      8.53212165879401,
      11.86611099580048,
      8.533963799086015,
      8.294505857725872,
      13.900930379691582,
      12.18099922338085,
      23.489751674328016,
      8.610278048037047,
      9.381630970027889,
      11.091403121878804,
      9.46412622874264,
      13.057225631862464,
      11.820369194560126,
      10.321577915529966,
      12.548433446700672,
      12.368042512968962,
      11.527413230367243,
      8.942262069028356,
      13.515931514586496,
      10.720287288639689,
      14.554128519343932,
      10.828110531862889,
      14.612764764161922,
      10.928272821696854,
      11.54173596315135,
      25.432356787854697,
      9.258752017377283,
      7.776806080786577,
      13.04159339896045,
      9.09296681079018,
      21.529675660506346,
      6.591365421195784,
      15.112435913875863,
      8.395352879873059,
      20.098261841585224,
      10.457452679553285,
      15.820151865309088,
      8.058260047377434,
      5.979568716304101,
      7.334283963330887,
      12.8865557367883,
      6.995266180833196,
      10.548667289297356,
      8.740970058165274,
      8.684818883355838,
      9.913993680710842,
      9.60862879324007,
      10.405762013490767,
      10.323220932784198,
      10.229271873658233,
      11.665129345456116,
      11.797587624363015,
      10.357335657993904,
      26.79295689135123,
      6.65533119508492,
      23.479782312775924,
      12.757874249681482,
      8.851528688774078,
      15.425181851798525,
      14.002521565583669,
      14.564973228102826,
      9.61551447460685,
      8.865600950762927,
      15.089625261594453,
      23.682978931281454,
      6.163306735352711,
      9.43302854960042,
      9.21675367284535,
      10.931887821316193,
      6.780342616864742,
      9.68622921786787,
      15.789179170264257,
      9.540529633040912,
      13.302487329916168,
      18.778051999130277,
      14.471082260207906,
      18.804480588045063,
      11.733917917100452,
      11.7237231774781,
      11.273681569629847,
      13.27376399175059,
      17.060679180821758,
      10.933258665398338,
      23.479709430682657,
      29.68411514646199,
      5.821406920407164,
      11.16825665813351,
      12.663451185909462,
      8.236277645063263,
      9.094761096924708,
      11.294670466692136,
      8.977727043567457,
      20.14633871059497,
      11.203951867435224,
      11.69377145426766,
      11.20040338837131,
      7.259702082441303,
      10.75919116075995,
      9.737328482842484,
      8.382193700326134,
      7.625976848348979,
      14.248360642722384,
      11.684161475317845,
      9.620850139355673,
      10.784237575942228,
      9.415546512190378,
      9.425382682651767,
      14.36208400087556,
      14.110979503277246,
      11.416672257026615,
      6.497450572551954,
      13.873993884871378,
      18.156653358498094,
      10.148717421082303,
      11.379230158881247,
      10.761313686294145,
      9.028274256541863,
      10.846566016405367,
      16.154169427761754,
      12.798078513202578,
      18.538395951071344,
      8.916472612841957,
      8.918415453029665,
      7.941171710746539,
      11.981876374052439,
      7.203326011831049,
      15.709529978271899,
      14.786722974928052,
      10.620956481993696,
      11.019048453380753,
      8.586363465736994,
      11.401413628493083,
      16.520118176872362,
      22.340112674133476,
      15.53373589901029,
      14.516665149054157,
      12.437739283379285,
      11.284397929549364,
      9.789972361197092,
      16.062481931932297,
      15.031049568083713,
      12.160957223833709,
      10.873369233044722,
      19.40345677725821,
      8.539339201831083,
      10.321281110971238,
      17.194686552299345,
      9.30731128150341,
      7.544840575340624,
      9.339417952932537,
      9.855389320763766,
      10.631933065799386,
      11.567660380415301,
      13.15097430064791,
      20.110518219714272,
      17.20302504519208,
      7.698498406191691,
      10.358734423611718,
      7.267261380269628,
      14.14101658164064,
      21.57647707840404,
      6.575202062194779,
      9.882329554042245,
      8.290766514174003,
      12.24861168241191,
      15.581286238820622,
      10.566995352156773,
      11.902137120511574,
      12.252173205786901,
      12.45271565726535,
      21.630023305921206,
      12.57982368219174,
      10.138752816056924,
      7.978986535947559,
      12.531656328716327,
      9.531695431874216,
      14.624264204585481,
      19.52010035402324,
      8.801896906969063,
      8.529216389324718,
      24.789299077989412,
      12.363406918615453,
      7.013774979637984,
      6.579743757888374,
      16.208935013564194,
      9.579357177930767,
      15.339101570470884,
      7.531381030721687,
      12.556047269929577,
      7.521559010622176,
      6.750632342803911,
      6.812184438897596,
      10.642545932098963,
      13.72868560998146,
      12.824960595193637,
      11.939456998955169,
      16.15776872953628,
      7.375668511885813,
      10.823291110689182,
      7.988253438810199,
      6.988384138879251,
      12.572019907910809,
      11.318821883589672,
      10.802247232733544,
      10.624448078294723,
      11.953385161905612,
      11.75957326068399,
      10.784047074883517,
      12.10853860517538,
      7.187404480603049,
      16.096845461412425,
      7.360791377359023,
      18.380294845921956,
      15.628594299083362,
      10.064182669602731,
      16.232656216319256,
      14.489710714176242,
      12.158018420072127,
      8.36032004610635,
      16.191491232438118,
      8.746166281819198,
      18.574629463398676,
      10.25455538776686,
      12.64660298034419,
      15.34486132266354,
      10.711848671056499,
      11.552488461449062,
      12.27380874408512,
      10.123978646460206,
      25.08008038670012,
      10.125868429649463,
      10.947935347301046,
      14.88827111759648,
      13.95837451557525,
      9.349687607907743,
      8.999121724674586,
      11.70809703181851,
      17.07457248390422,
      15.406846765729515,
      10.530826430446194,
      12.08412408813548,
      13.321878763054263,
      14.438803894039369,
      22.822142428626034,
      10.092127179934803,
      13.4444780208278,
      10.165838025134743,
      14.271664585919606,
      12.438673357504918,
      7.505647939762363,
      9.913460625673116,
      6.790965099811912,
      10.716098598890001,
      9.065092368174756,
      9.006918503045018,
      6.222337960225729,
      24.709412983000394,
      8.191380231307997,
      12.808298586966488,
      7.201692579525126,
      7.301852107628101,
      9.41057592092851,
      9.595344429517572,
      17.035591616303652,
      11.187639987048101,
      15.110490140930965,
      17.433094403958297,
      8.858613273705512,
      8.896780868440995,
      13.329888525278184,
      11.458968048521514,
      13.074839928963161,
      10.788409531152434,
      9.960885633471266,
      9.98380644124879,
      12.5585261213178,
      21.133663339845913,
      20.036534563643954,
      16.13578289057745,
      10.311539532760106,
      10.440957701332042,
      10.821131214358637,
      11.908313782227035,
      15.496539825513462,
      11.511098507860336,
      8.149484132459488,
      13.24297671125464,
      28.45473407680731,
      10.54320288447828,
      8.110431312710459,
      11.903913063388718,
      12.576429425956166,
      11.275606252531949,
      6.561659611371343,
      12.656601136717327,
      9.006485687826752,
      18.943646262612308,
      11.895679244862993,
      12.734597398769305,
      14.342896629469594,
      9.724840981260042,
      14.77899240600006,
      20.008513563585126,
      12.147190636130555,
      11.645345921459384,
      17.5201082247428,
      12.4935909098788,
      11.053035903339183,
      13.113621794858128,
      13.23129061877097,
      9.906426025629273,
      7.327952963650005,
      17.953917372471555,
      13.543203427315,
      12.526858505268539,
      9.04193069184372,
      10.216682066368035,
      14.98185114412152,
      13.139371255049518,
      7.914786690473725,
      10.312596872094707,
      9.564008217494285,
      12.390478831980595,
      8.135121207546279,
      8.6356162062488,
      8.37891448747765,
      9.30342000847122,
      13.24872035730073,
      9.666068574663782,
      11.106068493592039,
      8.504966688450946,
      11.767266514311482,
      12.411921450817976,
      7.312254396350679,
      12.304025574690614,
      14.239534205901839,
      13.626122480296232,
      18.34761536198908,
      15.825708929064165,
      11.921006474005457,
      11.039637187673497,
      13.708428451768789,
      15.27357315680544,
      19.599500367569085,
      12.848565848638552,
      10.484292865761262,
      7.48401074797909,
      8.205960135309578,
      36.08618320275611,
      7.929482064059607,
      8.612610128447209,
      9.740856408627753,
      24.132835434519365,
      9.102223952565419,
      14.518717130137656,
      7.839151479453262,
      7.60093768112528,
      9.008726652439416,
      10.949081836340358,
      6.044950611075747,
      17.8804400944233,
      7.017354288830806,
      9.15205484361694,
      11.575863090927884,
      17.54704674412902,
      14.965972222564973,
      8.535697906812208,
      9.42401938707119,
      7.816536492907792,
      11.210656170358043,
      11.649531057106929,
      10.806040423338553,
      10.808497299368696,
      12.534210528970926,
      7.42803916233462,
      7.0616803052178145,
      7.087493641698538,
      8.673541014175205,
      10.779426769310936,
      10.941365063379347,
      24.724038217975195,
      10.31112718444657,
      35.32323909193794,
      24.2101929874468,
      15.41650524595147,
      13.496149258406515,
      14.247450218835294,
      9.516792478677631,
      10.806094768363987,
      10.621593575328193,
      12.147433259861701,
      10.767855274534174,
      8.619722079946666,
      7.808229469593644,
      9.852971643038579,
      9.625857264715448,
      7.446768165678429,
      16.811970829050257,
      12.595496881331075,
      15.322326648817771,
      23.51516105899451,
      38.9618969260598,
      8.860128857347762,
      9.097671930745102,
      12.350866044395325,
      10.321106294676985,
      17.699694212685333,
      8.881068430870812,
      8.402929436263186,
      14.831378484129452,
      14.414248328429325,
      8.477965891044013,
      9.735536701557937,
      8.628094769586124,
      11.669560147968378,
      13.480045323528683,
      9.220838983687619,
      6.061163635229477,
      11.468490514628456,
      6.229309727453344,
      7.52336474191227,
      10.771437949477662,
      10.776680700458465,
      9.099443763740185,
      10.01852026392946,
      11.035578728719747,
      8.56438658723981,
      12.474963149674679,
      10.371382534683663,
      14.900426686342605,
      14.657219837047084,
      13.643741614936898,
      12.615876872731308,
      7.950807680301407,
      11.256919135754451,
      10.780333620661661,
      11.00054957252149,
      9.915537088580251,
      11.897940074364577,
      11.884577151747955,
      7.337071740403334,
      7.922445011322796,
      12.901911401850255,
      15.619271209122374,
      7.568096695747811,
      11.611824279801054,
      11.73856499492372,
      6.207283834589231,
      6.676071792863434,
      10.609037704147704,
      11.185648496978212,
      12.560533803690781,
      21.010662844022413,
      7.1944356844961925,
      12.300099654548703,
      10.89971353710512,
      12.653968882265254,
      12.073375096181872,
      15.688890705792618,
      11.584674449464742,
      9.968259953187841,
      9.210780086723325,
      15.460490556132418,
      9.791973799204472,
      13.692250082960253,
      9.516452206435787,
      12.935815953970272,
      8.784037175073047,
      10.19497385878321,
      8.342626697032802,
      10.80724442616699,
      14.036906225297601,
      8.16321604761966,
      9.562432915584663,
      12.753104516141057,
      6.295531363398338,
      14.586430238999055,
      13.376230857769784,
      11.88716533363627,
      7.889329562324478,
      10.581060885481383,
      7.9608814799399745,
      9.033289948110802,
      9.89852121278894,
      8.587747988317014,
      7.097604067731802,
      13.391672423789652,
      24.32044600104151,
      11.183524863449865,
      7.6867229562384916,
      8.49458230704168,
      12.742205741144483,
      8.693374599982485,
      18.423503487364037,
      12.796283848158662,
      10.982380484988514,
      22.213716892550888,
      34.19840247356235,
      17.969441588770025,
      11.119725071438296,
      7.249669230205314,
      9.59201814988131,
      11.443138505154607,
      19.6539615180578,
      10.736413845833074,
      19.808912967582923,
      7.896570102490833,
      14.385258555202102,
      11.407739379714538,
      12.837464584622715,
      14.159305069117798,
      13.199827642758175,
      8.910945508611395,
      11.218420866328202,
      16.068015668607917,
      14.23775797091365,
      7.621774697040008,
      10.46374375822039,
      20.35869458036964,
      8.789771752474502,
      11.0738083321312,
      11.830660151218042,
      10.051480935442454,
      11.800647686475552,
      10.921879856549086,
      15.547165062566233,
      8.547580242539418,
      39.74364849346091,
      12.891469423506457,
      7.610374521265613,
      8.302516594096984,
      14.48562296847948,
      7.6092279187862655,
      12.563101283031896,
      7.9367869820788846,
      9.762758680490654,
      11.765641092530837,
      13.197065966087195,
      20.513372042766076,
      8.450519066000494,
      6.4209282463879775,
      13.554004698916849,
      12.346112569917336,
      8.659486202501393,
      16.767541579473374,
      16.992492287654922,
      10.552496319729503,
      16.411266009892884,
      10.330948009679592,
      10.651521172838706,
      6.664926326475868,
      9.340616767619569,
      10.630193532983695,
      8.57018642165407,
      8.15438325327413,
      13.703128498696902,
      17.220151960588943,
      13.547536547248734,
      9.133164317152627,
      12.625556157813838,
      8.353901434022028,
      12.4290624139142,
      10.603796771342727,
      19.778470182121442,
      9.024850084932593,
      9.193244506561037,
      8.38396011309263,
      13.066075316130314,
      7.583438215177584,
      8.316717825177065,
      13.811248598988533,
      7.367572251617973,
      16.047752679693044,
      15.424781591072152,
      7.505025202867147,
      27.758521726402094,
      9.977201434630594,
      11.030586750470771,
      12.873986333608814,
      9.41146406139935,
      12.449388418532585,
      18.758108789824934,
      17.75126072465892,
      15.229550517927326,
      9.02599712393656,
      14.915393197354277,
      12.922146252747263,
      10.624348339109993,
      14.778788718550391,
      28.963953117648433,
      17.143678646380195,
      14.258169277143798,
      7.312774377704287,
      10.410359813696276,
      12.10319306480791,
      9.051283403212112,
      6.955260516365871,
      11.68252787909331,
      8.796967871964593,
      15.19783639688869,
      6.354857514284579,
      14.173558443121026,
      13.256429594088194,
      20.033967172478953,
      8.918421004987598,
      13.208243277426575,
      12.166198904070608,
      8.248186330178244,
      12.095150245509494,
      10.39969057638024,
      11.256425159361958,
      9.4550482360635,
      12.416215374253012,
      14.11063086932106,
      13.358931238357883,
      6.604684633366571,
      11.475452778960083,
      6.767337087862039,
      16.9495450663816,
      12.796460998178835,
      33.97136565495499,
      14.471239465178744,
      22.141392316154892,
      7.880970705585381,
      15.01430548173854,
      6.855584979487423,
      17.109605709741842,
      11.567939208854312,
      9.971703100130403,
      9.56634514080724,
      12.615225073714084,
      12.426160469608098,
      11.21291972242722,
      12.946482623568452,
      8.971409565851808,
      9.355750422175504,
      9.029933025087164,
      11.905669972203961,
      14.804174351119874,
      12.581936146485816,
      9.708748350602637,
      12.442909639156246,
      6.77204461698464,
      10.187821910731829,
      6.422000694434711,
      8.427693905669246,
      10.911762212470773,
      14.125103263498417,
      7.510340080594715,
      14.566412534466078,
      8.00099754240272,
      10.524765255643926,
      11.629790528650892,
      6.332038022888915,
      7.968520813731188,
      12.308052692115522,
      9.176161933571365,
      7.27145365853922,
      15.088685278137042,
      10.130665474451792,
      15.914175334137477,
      9.060330156375755,
      10.778191794835218,
      14.223363172759099,
      20.00818623729575,
      7.117606639865275,
      6.591090428909908,
      9.57753949311812,
      9.038220832593584,
      9.645620904957886,
      9.087502291474365,
      12.330992369346104,
      14.895100224228374,
      6.483862788271273,
      10.399136671134869,
      11.220018032910613,
      8.679671224072532,
      12.949655863593906,
      9.118447311488161,
      6.318254908542915,
      6.060152591825318,
      10.330626990303362,
      14.078304877139566,
      11.298630184231037,
      14.899381009334343,
      15.811330606573062,
      7.166841127253107,
      11.652406158172047,
      15.854330166475595,
      17.40534131524388,
      5.6195232677246745,
      7.3795398894955975,
      11.231162619706643,
      17.33119967837244,
      7.981916601978798,
      6.848218841262162,
      10.273350027253539,
      8.370976800875134,
      11.777824897676581,
      19.809081882679273,
      13.070407215197006,
      15.619840317142025,
      8.22291105413819,
      11.603569672254832,
      7.83610418207317,
      11.15135828714132,
      8.073368739131368,
      11.31651045911116,
      14.649385003184584,
      11.3359583920965,
      11.757764330038643,
      13.673244723638984,
      14.011470941631222,
      11.356785195336242,
      13.293034970900523,
      17.272493776552267,
      13.339546870314614,
      11.115311839679189,
      12.213840962653874,
      13.398266362659863,
      14.541980761676097,
      14.874737874213693,
      13.084998382202272,
      7.5351280457820025,
      21.95990334723576,
      9.158415045780576,
      7.185555319891829,
      15.456367351706698,
      8.65645868151115,
      6.501966591226765,
      15.753779092944166,
      15.54928001731231,
      19.80999264706466,
      9.653106993009438,
      12.178104368137786,
      28.90472800244922,
      10.75154657473952,
      6.0595473547400776,
      6.798993414764725,
      22.109613245354357,
      10.574233857214463,
      9.11582701754202,
      8.598906097904816,
      8.73787832260805,
      11.555799789388907,
      18.799755896818645,
      11.22737168962741,
      8.862365111146078,
      12.806699504506177,
      19.13915959891967,
      13.659206604105924,
      12.964079422274214,
      9.834784901612199,
      8.061017101564113,
      12.969605358394547,
      12.787349406669573,
      14.28573521452846,
      11.943073587332092,
      13.75629012238575,
      7.589640112226035,
      18.311279323927995,
      11.277894490227542,
      6.356790012693449,
      13.965636358286677,
      11.015920114771852,
      12.982309143372573,
      9.317150701919843,
      10.279666872316065,
      12.179116099360888,
      9.371888404058565,
      7.080695058394403,
      7.561346305939597,
      6.455957235840493,
      9.8676942163535,
      14.263454016962477,
      10.417535893166606,
      11.919975663274913,
      6.83380520059648,
      10.726076624460061,
      12.37518019595835,
      6.122731967229255,
      13.74567453439941,
      8.195089018407412,
      12.614091212534007,
      13.511837161510448,
      9.74878688807085,
      14.757602595159723,
      14.614565793442303,
      9.852812186290693,
      10.573862209229631,
      7.540338024337339,
      38.72067416983255,
      11.965121853563215,
      12.979993644115423,
      5.8092071355046855,
      13.09039298779764,
      13.012734168171178,
      8.91303219225053,
      12.467495731610176,
      13.60175059755606,
      13.833922922247236,
      8.194383603947626,
      13.401975786366863,
      6.0923797380065565,
      10.946740827687313,
      18.0144979444985,
      11.998913951804735,
      6.6628963116540785,
      10.223021478563139,
      12.758530861744493,
      8.849823881867119,
      7.453942391833346,
      11.43486629022735,
      11.152930651945628,
      8.508480498835796,
      10.790392805549509,
      6.712214749727298,
      8.02287953785386,
      7.77382001246766,
      13.863796757056848,
      13.558752896374697,
      10.56762545543544,
      9.243956276508776,
      16.716755935232403,
      12.543770234449648,
      19.22226611857141,
      9.631041379373071,
      8.615562862934423,
      6.192359430009969,
      13.458058518211658,
      8.088563731385237,
      14.693552769112172,
      9.763148029217636,
      9.814962195520382,
      6.521766380756725,
      11.573885855598363,
      10.693261930442485,
      28.759122318824886,
      9.13011402892942,
      13.596333860759705,
      14.571155071975506,
      19.890867845047865,
      12.376091970161339,
      13.250030493096897,
      13.633442764148821,
      8.092804255127916,
      17.484193285709946,
      9.05907367069589,
      6.383971908793651,
      14.022868518453768,
      7.7464637824897675,
      23.641486977560042,
      13.380603636988553,
      8.022740291737572,
      11.418043000501315,
      8.07893987050988,
      14.39451603161177,
      14.149543034606095,
      9.44384694592147,
      8.999114825710594,
      18.35286918111318,
      6.561825339549143,
      7.442475162752467,
      12.921845673537145,
      10.36850556339658,
      11.789984968860777,
      19.213421868990505,
      11.481531017071434,
      17.10509348725875,
      11.229319059690576,
      16.217342454031876,
      10.337283427114611,
      10.942561652897936,
      25.126288849798215,
      6.4794934107992415,
      6.719095082981858,
      19.45693902965491,
      8.041825343758573,
      11.429291002836985,
      19.513894797180743,
      13.26244202996437,
      8.58071520611021,
      9.236375922339459,
      9.057996480797629,
      36.1509889116264,
      21.744535827681336,
      11.641112359299033,
      11.618889275195928,
      10.079318732133315,
      7.234770905407549,
      7.445155843056518,
      6.276195072358355,
      9.546387417456971,
      12.734411530556356,
      7.864975408792255,
      9.315387051012156,
      15.588040085398275,
      6.648006018508415,
      11.367907196082509,
      7.831319908137676,
      6.89302757029801,
      14.167918081891317,
      11.263020903134931,
      10.205513441890576,
      8.846930515390946,
      7.973136504253966,
      18.958562594594422,
      12.520409455939662,
      13.281375252649651,
      8.545990483128634,
      10.129700842747573,
      11.84774517454445,
      14.141093347303542,
      12.542837886789629,
      6.428664662929296,
      14.189787750478944,
      9.25744171517537,
      13.954706053902077,
      6.308583026817174,
      18.28868224127874,
      6.975752633098457,
      6.572045053153508,
      11.320895038332237,
      13.324935185653263,
      21.811056629289908,
      11.831151208242673,
      10.271947237243586,
      11.097791004460955,
      9.402421181990775,
      12.61004462215581,
      13.974014954182515,
      5.922075105535677,
      13.760225748039423,
      7.4151452546381105,
      11.865852681517728,
      13.269874162718754,
      13.437989110545278,
      9.311889395230889,
      15.044390506818552,
      8.008075806849993,
      32.06901542575074,
      8.44487616516183,
      9.609299748667858,
      13.245808891710885,
      6.189073282693537,
      11.5938997083725,
      11.349849686269641,
      8.625287007027453,
      10.856443487499913,
      17.93088368261517,
      11.755328363664743,
      7.785931801606783,
      9.00730160930546,
      10.237917964723216,
      8.12676676512227,
      13.212560812676534,
      8.29132808116999,
      7.095997733382009,
      14.80619860645438,
      10.213392085925209,
      14.338310230619824,
      9.926552726898537,
      13.508635494477122,
      8.46434688899693,
      9.386774307368608,
      9.251139519733337,
      10.1953347548773,
      10.996271515455362,
      13.647687651944565,
      16.633332006270958,
      11.91385414466644,
      10.558343858203694,
      8.858351154432023,
      8.19160666469724,
      10.472807117535307,
      7.488464023164844,
      11.622954391866124,
      8.815304954472388,
      7.390502686554139,
      12.61330875598029,
      14.128226329687536,
      11.250267417715774,
      7.910787775980689,
      7.951737500154612,
      8.424149697534444,
      16.134735102747946,
      22.389840511742488,
      14.076239073327702,
      13.1705087101624,
      19.112756771693206,
      8.035760964156813,
      7.6077089267788045,
      13.564459647288317,
      11.300127186574336,
      8.764314934640174,
      10.396364100485467,
      12.475426615197282,
      10.148951611718271,
      9.634946956336341,
      6.820837945698112,
      11.550624329774825,
      10.529488704958066,
      6.919984338999733,
      11.485921629899615,
      19.74385892345901,
      14.84318738817875,
      11.135979219437239,
      7.079339502171694,
      13.945319184187394,
      33.18770436961065,
      12.125689685882113,
      11.296379005317833,
      9.132249725866341,
      13.97605521513085,
      8.596465315718628,
      12.420874409328714,
      10.765894979963749,
      17.693677999742057,
      12.890944342939854,
      17.013939999942146,
      12.191180573024313,
      7.471931371166644,
      6.877498598524531,
      7.521143916362808,
      13.670456720989549,
      10.502007808811435,
      12.660258686179777,
      6.456795876663021,
      15.272837369747533,
      6.4143038937739805,
      13.117577114628515,
      13.261028440366463,
      16.413911117827503,
      12.608953262011877,
      17.622302572155164,
      12.707181868750782,
      14.405981524178998,
      7.786296534504002,
      14.041054831988346,
      9.464256112625325,
      10.643111878215516,
      8.10542123857949,
      17.416216579659128,
      12.059022084961736,
      8.835136748366029,
      17.64308330066938,
      15.090488748118354,
      6.457340085998403,
      17.01666534493944,
      11.784073394534056,
      11.169140047823557,
      13.072530391702854,
      13.248052195905421,
      13.391780525445727,
      19.314612229910505,
      6.382810343273809,
      17.13014539580577,
      13.222660438570442,
      9.504011525584817,
      14.545340789901925,
      9.353655057703111,
      9.335483523519498,
      5.896716501412118,
      10.32222872997707,
      13.229626762202418,
      11.187397175141426,
      11.765687965820153,
      13.314991751187444,
      6.844110628878056,
      9.160344249015674,
      10.435901935818112,
      10.99327256897068,
      10.822871200586778,
      10.985221309069184,
      20.95120535641842,
      9.659008652993162,
      7.665005965324254,
      17.518695329633353,
      8.795366065196019,
      15.69374455660497,
      14.403157073226774,
      9.601004164609723,
      14.852661045141788,
      8.771104401042692,
      11.561954554570447,
      12.424979664187275,
      11.773788097444395,
      10.231447527862157,
      9.691446935252909,
      12.308236745332572,
      14.893518500701354,
      12.679779683042165,
      10.162291013204843,
      11.713099977636903,
      13.221349393081923,
      21.021911353339284,
      14.753560911420402,
      10.748721339763287,
      9.241987241948797,
      10.802405279211673,
      17.74877166116648,
      10.239839998159171,
      11.516298062648907,
      9.401079212160221,
      21.814919647153037,
      11.484899197301331,
      13.235444845036612,
      14.400153270840065,
      19.561638098490704,
      9.118895598982345,
      14.827632384244405,
      9.237206456372077,
      12.958025491064133,
      13.059319189628955,
      7.5762320239704515,
      8.879628217556489,
      10.405132828465112,
      12.313207163314365,
      10.228996607451112,
      11.837753221374317,
      16.449877570116932,
      19.457358665854926,
      12.06675461052344,
      12.582986841116632,
      18.111435578680105,
      14.477604617382726,
      16.578666024363127,
      19.134371088569377,
      14.156078521978278,
      9.55043004320333,
      13.65953266767395,
      8.735653688757813,
      13.98644175832234,
      8.24157660235358,
      18.196735119521264,
      11.243881741188648,
      21.16698710607142,
      11.709287140335125,
      10.376093409165405,
      13.213625651324957,
      10.644765507649701,
      9.30061363762853,
      14.77703792637021,
      6.576941730376288,
      8.096113220182799,
      9.166783875213941,
      16.687222735151266,
      16.793298003578446,
      7.382103973555503,
      9.278640573607067,
      10.233691242452775,
      7.6935340065077735,
      10.198276647864727,
      20.684376325887527,
      11.106475271089115,
      15.087593987324045,
      13.300242192823664,
      15.672370889763583,
      11.330206775136242,
      9.391817140837357,
      22.842012980347064,
      14.721403531791795,
      6.767623572683209,
      6.81453233670721,
      13.931947750549668,
      8.267414721119296,
      18.35183739008584,
      9.686123960159023,
      9.630113924836348,
      8.166495732657241,
      9.299979667777615,
      13.70610739074684,
      7.952609814866242,
      18.284044060515964,
      11.016379901346513,
      11.611345844763825,
      12.42053267546012,
      10.306631785517675,
      16.75353652624071,
      11.789924488217778,
      7.406666768104773,
      16.647227303335306,
      9.455654620560018,
      26.178729528440318,
      20.78626997271329,
      9.713284405493955,
      16.965127328527895,
      15.53012512051783,
      12.96733709079918,
      15.24161203422926,
      13.663726371680143,
      9.927975781808314,
      11.212123682039142,
      15.588788845022215,
      19.77390251682119,
      13.767655826934096,
      6.884698110193817,
      14.617764258119715,
      14.229930780651623,
      13.78749369344233,
      11.254673676741309,
      12.6686239187612,
      7.741003024643584,
      11.705914773399334,
      9.05652745908441,
      9.849461434998902,
      19.267053589562064,
      10.406964196228774,
      7.053018566455258,
      12.40322582067467,
      6.738911626549878,
      13.547785402575546,
      11.090269359500988,
      23.04985711771708,
      9.382995475066227,
      10.03237501605193,
      10.128404605070914,
      9.477391368876486,
      11.66753519445376,
      9.505686388978148,
      14.873317801218459,
      34.90992261379005,
      11.908064596652721,
      11.897583582930466,
      21.641606427404,
      14.037705154835637,
      9.324579129217344,
      9.946401261564326,
      13.334249420229755,
      8.52939420244525,
      10.620231286686113,
      16.026866301200776,
      13.78340935308175,
      6.6034109790148445,
      13.009270485687715,
      8.598482992997994,
      15.672248963897106,
      10.137610192561818,
      31.123071145554686,
      12.106209099170384,
      10.512364166118353,
      13.812794779638487,
      7.94279726160713,
      6.337873449249253,
      9.662482662532105,
      11.206324988333751,
      16.258553207255268,
      23.040572952221034,
      9.901110528187326,
      12.03155260528114,
      11.858357770366057,
      17.49903230544147,
      8.551107045012811,
      9.28117717382066,
      11.36659187383195,
      9.279083815314092,
      9.484899617598966,
      14.852989433379554,
      8.71183812417803,
      14.323025441281068,
      7.520985725149574,
      26.880238087040134,
      16.858334967491047,
      11.27383650215988,
      17.0773228886744,
      5.963561889650417,
      12.154068018883327,
      18.55849059996656,
      8.630984314237509,
      9.841443479488893,
      9.440862104139397,
      12.518732193160426,
      7.885154889639457,
      13.805029680469783,
      23.529343534428232,
      8.863278164991005,
      18.691978399540297,
      10.103514891368174,
      9.79994042824214,
      10.414582022563412,
      15.302571716027478,
      9.655110841215848,
      7.373970479142208,
      16.827207881298108,
      7.181589415643866,
      23.92048094932406,
      11.689225261522106,
      9.847021013573354,
      14.46573574142062,
      19.584680910125666,
      11.124768489945112,
      13.302743543245773,
      9.495719991763481,
      11.99126466852299,
      12.993069367001208,
      7.808103413790441,
      12.653296962232359,
      12.414674498840098,
      11.528502156672182,
      8.913968213304747,
      8.26196969031569,
      12.899137473144812,
      9.77023615660539,
      17.360588125141362,
      12.969654370383553,
      15.914516941952035,
      6.366986781878272,
      13.539572746648666,
      10.664587988564245,
      11.692173291861202,
      11.795358340417142,
      9.111204805180648,
      7.299481956895289,
      13.929177399434247,
      10.26631103029344,
      11.70636283531163,
      16.88400471725711,
      7.438978236533193,
      10.207235683821859,
      7.0633260720613285,
      13.817146233648653,
      11.936727688961879,
      7.704238930759353,
      11.00769354375691,
      9.122170486220167,
      16.376476792158883,
      11.835964982934996,
      10.000589887275945,
      18.328615998229537,
      14.101855447232042,
      7.2570175386699995,
      12.48773881311591,
      8.06209388970673,
      8.584033586541839,
      8.277936355301463,
      16.35752034857766,
      17.498400559012484,
      9.138169470776633,
      9.154568315967563,
      8.530636597920934,
      14.186839151235956,
      14.026765073580075,
      11.09553083236514,
      11.120646532347877,
      10.169760206240962,
      11.957540615353501,
      10.70446860744045,
      7.963257378502964,
      17.13059073498196,
      14.642631612468406,
      13.30284614409775,
      13.011895856073092,
      8.462125093560863,
      9.065379819997055,
      11.430159432115884,
      9.621861872650088,
      7.031930544796411,
      14.5043328455932,
      45.827984097845466,
      13.499057386354853,
      13.761347839120758,
      10.911383126511788,
      13.513023317432387,
      19.33543425418097,
      15.30867055003761,
      9.56795729944955,
      12.117013199102775,
      7.7703978602779875,
      20.575429574026625,
      20.326761173547872,
      7.554006631931754,
      7.730677779279443,
      9.481947078162088,
      10.060825810809956,
      13.822843023908622,
      10.179494470743808,
      9.74755556144586,
      12.50226473657145,
      14.776661582869444,
      23.01883988340559,
      7.219228579999979,
      11.422096736247493,
      14.795080922426969,
      15.703548857139316,
      16.82575963134087,
      9.454760062336582,
      10.452264279785389,
      12.487280499882212,
      12.574825561158029,
      8.104614877420062,
      11.726793818342724,
      10.560090880939859,
      26.536329819895595,
      22.0747905831909,
      15.328176824908605,
      19.283628756874506,
      10.032829452095886,
      17.900801162790984,
      13.380957457455727,
      11.632746198939671,
      10.660972137585366,
      13.576886837029656,
      6.537431096769196,
      8.668564858896124,
      15.68677402207507,
      11.553085527211582,
      14.123880615209295,
      11.011313003623451,
      14.908426485565922,
      15.02083750057157,
      6.836778257960523,
      9.958687984147755,
      14.179889111393935,
      13.277300973635954,
      13.302364456617006,
      9.200058758447733,
      10.123930565322134,
      14.198312363216617,
      11.115998418132627,
      11.327224090282334,
      14.866255260172311,
      15.170009009987035,
      13.432730144335375,
      11.097170283678368,
      8.951964956982353,
      15.041006119323027,
      12.227064717466929,
      10.63045555080794,
      7.462022792618724,
      16.59880664352727,
      10.360246386052248,
      10.27719408425844,
      22.309212266796344,
      12.013132344643498,
      12.350352368107108,
      10.025032536653775,
      8.457831290747237,
      8.641684794657579,
      10.557992911338198,
      12.333468370075812,
      11.54546316544441,
      13.569772583793002,
      6.03413643576284,
      11.518614211670982,
      10.412345268959244,
      22.724868329793,
      18.830715588341647,
      6.60646405183239,
      8.576595535027847,
      11.745465596102738,
      12.153780503964548,
      7.198528825368347,
      16.44430454253708,
      8.286891310565103,
      7.63133937476932,
      17.13323035021076,
      12.07327704607649,
      12.71726972315941,
      9.299104285444516,
      11.421977202408907,
      16.051030371026606,
      10.67889850376422,
      7.506200990583654,
      11.475169370084561,
      25.800195343957636,
      9.716311978979878,
      13.160520615108439,
      7.263462076442545,
      11.536566078780785,
      6.267557632069332,
      12.140447046187631,
      13.55503568454316,
      10.64065270015559,
      10.587548709564345,
      7.096933543553971,
      11.983068701397249,
      11.33176287029108,
      24.550459872364105,
      9.70870433365014,
      8.242162607987387,
      18.20960466284264,
      15.860417844298988,
      10.235897683972238,
      7.925923936546323,
      10.537631036064305,
      7.460339238968819,
      9.273319227334433,
      6.7049850284405315,
      10.452285030001091,
      13.340775098316737,
      10.152199326953445,
      13.796109816648254,
      12.180050269485749,
      5.942087426734727,
      12.333824055323786,
      8.11824841647329,
      10.877434390338529,
      8.471312539441126,
      8.528623952131824,
      8.907202539423645,
      5.687856545617414,
      8.63656438206906,
      9.857908925971577,
      12.012781814716444,
      11.02285417982924,
      13.995499009030064,
      15.874491405672698,
      12.057862871594397,
      13.171139387333461,
      12.54949943426591,
      7.582279691096702,
      6.931522925169302,
      12.360672580094658,
      8.484684555188997,
      14.849992437411503,
      11.905908149825613,
      12.303506873635339,
      6.301253156080234,
      9.84187278492961,
      13.72665991662279,
      14.184749604644557,
      13.178223382216963,
      6.840252580651907,
      15.041426114343786,
      11.773255630958312,
      10.7078281035935,
      14.258980760527583,
      8.279485067882261,
      12.331993152838743,
      11.40242850724358,
      19.984450450103633,
      14.321551954956872,
      14.304327698290486,
      10.337560463635102,
      28.387116343807577,
      11.155214441359325,
      12.76873162724499,
      7.6081061684826325,
      13.128738904847092,
      9.688159542879504,
      10.131990969287015,
      11.611924906806488,
      10.000511838378415,
      7.764270488502962,
      11.722695639722676,
      16.12690499240422,
      11.540142406003012,
      19.14627205583447,
      11.585438101038092,
      14.381029158669168,
      11.138563884980634,
      10.872728029867531,
      15.163359305786773,
      18.373056355145838,
      12.089329530495935,
      6.416511330270658,
      6.0381562044934105,
      11.526932215514147,
      17.597079227839682,
      8.926230396407224,
      14.047250421355992,
      14.289743780723903,
      19.749473085329864,
      10.047568091691469,
      19.42152461192776,
      12.884522136124078,
      12.958379040282564,
      12.1098162188464,
      9.07784540199659,
      7.8359999922654415,
      10.14018955656175,
      10.303651426100354,
      7.516287973895625,
      7.278897364218176,
      22.78198000697522,
      12.796185456610091,
      10.534062965746081,
      10.041534275378806,
      11.876532214140678,
      10.225932681142456,
      6.303518486275781,
      12.073013502942223,
      19.425357523200454,
      11.525672149049864,
      15.20145368616314,
      13.49196109995065,
      13.539807221902596,
      8.524319556415564,
      12.83684786582493,
      12.698059441797012,
      10.474662202828975,
      11.55827825828629,
      14.26411119696846,
      12.805270413314902,
      19.878821218002717,
      9.785050433634757,
      8.977229123984348,
      16.18980453372514,
      7.38501169119277,
      20.358906900034942,
      6.40951274674812,
      9.063629757975198,
      10.899941904859253,
      10.789417076674033,
      14.530758915938502,
      13.218864241025267,
      11.72163392515569,
      14.569064049259081,
      13.116664184912883,
      11.795157882496314,
      13.580021356422607,
      12.94910255698316,
      11.01026503055278,
      10.872582420438317,
      10.288010256844483,
      11.409100976693194,
      10.06189635650755,
      10.30229355960346,
      8.877756540392138,
      14.169060085514086,
      10.573654446243035,
      8.110829713964783,
      8.750440463817453,
      8.692675761135623,
      9.490446195249085,
      10.664196290759385,
      11.672395836678986,
      12.610580099745587,
      7.5699916231281374,
      6.854202148424617,
      18.223381213192454,
      21.785096768683086,
      24.97439782631633,
      12.295483918628513,
      8.720078280419514,
      11.44284488767364,
      12.668527703120091,
      7.969353823444056,
      13.078652214395238,
      16.139028808142545,
      9.721257650072792,
      13.012112862447726,
      9.293433913840943,
      14.434556960069607,
      10.791170247347555,
      11.476830613896649,
      10.03690232617694,
      13.303092951918178,
      10.759440553858989,
      9.751689778983845,
      22.894465202918628,
      22.75103606960081,
      9.58841164432059,
      12.17289354579685,
      8.293472082398184,
      14.377871109203898,
      19.783638280972426,
      8.075883785944965,
      14.16868725788496,
      12.676405054319359,
      10.900669023527126,
      13.04712880091119,
      6.651746417733596,
      7.048214639017752,
      13.047559007210452,
      7.650307856538129,
      10.908917201329741,
      8.194970683729483,
      21.463800332558247,
      12.601085416565219,
      14.82706203887431,
      6.686473516944355,
      18.291071715314757,
      42.93402845596026,
      11.31967398419255,
      7.7172883033260575,
      12.210126444151182,
      12.186776412185932,
      13.44688185531947,
      8.467729251759046,
      18.44515448549406,
      6.222877879442542,
      11.789833353703902,
      24.03787245014906,
      9.852499898230315,
      7.433649638640478,
      11.069320403959837,
      13.128682009637723,
      11.788270665277633,
      14.304543850847907,
      13.689987942838963,
      11.924502954997122,
      12.810037652740045,
      15.024220908733028,
      7.683480269375216,
      12.78598460675835,
      12.870192125899509,
      9.02845811284171,
      13.229662066657044,
      7.241035791959472,
      10.35426485071885,
      6.77210796158859,
      15.019660601229779,
      12.687048421399126,
      9.678693831217148,
      15.845353806837277,
      9.75672763042675,
      12.52128326247797,
      13.410722763640619,
      13.037979971217759,
      6.757580488555966,
      6.697390076482046,
      14.012316984901528,
      16.651051485028294,
      7.255617706051755,
      6.848011558294373,
      12.370645713531884,
      11.325705916291549,
      15.190144485722708,
      7.462439685113772,
      21.88180851339822,
      16.58065437943554,
      17.706837024279505,
      17.34801436194901,
      14.278633242464482,
      7.0989682602081645,
      10.830935875404995,
      11.083215114551168,
      12.62317063799037,
      26.670741659234437,
      14.455593892313553,
      16.88057898611279,
      9.762021782486103,
      8.979045818813324,
      9.774837206691595,
      9.910323978067545,
      11.161336024937587,
      7.947397933700564,
      8.333693607129996,
      10.901454222753479,
      11.032610775886395,
      14.740400269260322,
      14.865182944445683,
      6.977861112653019,
      6.237723891779979,
      6.709643209021249,
      12.057847000353869,
      7.021736967339322,
      13.154813016940947,
      8.81240097644,
      11.708568184637821,
      15.2868626811322,
      9.060268561265081,
      9.33645531494386,
      10.423035635352818,
      9.747127747199489,
      18.723895858793593,
      11.172799841910933,
      12.69046862870483,
      15.889083702945774,
      16.486050842925025,
      8.188152389146698,
      20.92106859489743,
      9.619302512578676,
      9.41597722667914,
      20.96791699502332,
      34.09910429770358,
      10.464198650082995,
      14.060239176965423,
      11.670422031039212,
      17.68642980041032,
      9.164168036766991,
      8.161558768484669,
      12.254254960273002,
      11.163906339812513,
      7.069751613925824,
      14.982790885489264,
      10.923717562122613,
      8.487515317739302,
      15.07727630045372,
      7.472876422858494,
      13.9850559380827,
      6.644513324310174,
      11.494062527804244,
      14.40901990546389,
      13.873010641207408,
      8.649227120997327,
      9.668109771296594,
      15.906178724585695,
      6.4572300624225,
      9.176511620890082,
      17.598554254717733,
      9.068528484648242,
      15.805723403584137,
      7.3717785990877545,
      11.862108649602678,
      10.251603148592462,
      11.182536523967508,
      12.488985417734312,
      13.310619331431052,
      12.192224610566555,
      16.925466574430434,
      9.66679002910133,
      13.877113595530403,
      8.695761214914715,
      8.379397528444592,
      13.739419224914144,
      13.994920659271697,
      21.303103293164845,
      7.679190343358018,
      11.645151283293552,
      21.67750175933886,
      11.00107599715886,
      13.549846424098144,
      9.511025098373633,
      16.327963112204575,
      10.090437406170075,
      13.585804065367862,
      9.76730848714029,
      15.726806672547687,
      24.47027654679981,
      9.558514240708595,
      15.265460571830248,
      6.621711709298129,
      11.653214473057334,
      8.48899537890661,
      7.419536790880404,
      10.958933801811762,
      14.394904771113776,
      15.200156774227686,
      14.382381271417916,
      15.213227756937032,
      9.70236554944164,
      12.31630629130992,
      11.341532112190858,
      9.800050335917048,
      10.285495961509007,
      10.198688443272012,
      7.752373461082063,
      15.566782580158623,
      6.570318129003282,
      8.15123622305475,
      12.30125904954259,
      12.144421196428963,
      11.407941878504356,
      13.148841305682632,
      13.22836622454649,
      7.343670133631506,
      10.518712101340084,
      9.223305452780087,
      10.897084244909617,
      13.21628973764926,
      9.54710538711461,
      8.63849418411858,
      12.173444848107579,
      18.439291884245748,
      9.519708366563005,
      10.220493263592752,
      11.792306026486123,
      7.09169796331417,
      37.27912483723777,
      12.34649223368924,
      12.143341439187926,
      11.494907103016853,
      8.335026917552689,
      18.317964482060518,
      8.187295706354906,
      9.663021742212273,
      10.399040260453422,
      11.383540474233861,
      14.988331534905502,
      8.063976763019456,
      10.627522219684604,
      20.956474114111845,
      14.647495767774807,
      18.03583083301868,
      5.4843774769373805,
      14.659472659116325,
      15.153630883548189,
      20.961538065974104,
      12.821314671724867,
      10.920606627113635,
      15.612085698012505,
      11.032203635682727,
      11.360480123906049,
      7.504148055475496,
      13.105149194968622,
      7.172318339887822,
      19.227934652487367,
      10.417490072363915,
      9.838873326912857,
      8.688272217395003,
      9.972332749695072,
      20.530538599995985,
      11.78289433075725,
      13.001088673644901,
      9.748649026947323,
      11.6244854288113,
      16.298911264384373,
      7.103966677294451,
      9.683233083978973,
      12.951139125566403,
      18.09804321654807,
      18.00535121622121,
      9.012505262232061,
      8.101835632100146,
      13.09326529943013,
      7.280504683323246,
      13.532525545010108,
      15.79689052211858,
      11.470949074878567,
      21.722292457749546,
      9.13679851067576,
      9.767523923341873,
      7.582365222097859,
      8.036143495880067,
      17.33884227726074,
      9.833833327951153,
      10.918972619899918,
      8.790450183854123,
      10.733142582669277,
      14.5135211966595,
      7.546317118560794,
      10.627826891610946,
      36.321330921318996,
      9.509137545641652,
      10.209741355976767,
      12.328844068787374,
      12.525808056384049,
      8.911628026990476,
      15.045942621475158,
      20.087354953653723,
      8.077599788509756,
      15.44947866309249,
      9.05942510746917,
      6.7617560523658655,
      11.362984555044203,
      15.668151429381632,
      11.708485599726163,
      10.234857479761592,
      9.573396597582,
      7.403841761281434,
      11.357239482753776,
      12.47610685600921,
      16.114436477331516,
      10.644119056924616,
      14.956409088241413,
      6.658231771572494,
      6.7406709941230325,
      9.593498305345058,
      11.04580641651917,
      13.997282194587143,
      25.571125592131743,
      9.417388614004468,
      11.739761952124077,
      13.576786092184445,
      8.576602113197165,
      10.264330034211826,
      10.198146462013282,
      11.278909486029965,
      11.669871153491215,
      12.680740863061539,
      46.02947336573451,
      8.220590320886512,
      15.434785115348225,
      6.440460923875339,
      12.19579234110431,
      13.197357653845401,
      10.661578347987007,
      16.307423226141115,
      8.737355729971785,
      11.1233590230084,
      10.78605841865928,
      12.127704307261647,
      9.54375715331913,
      6.355794729932388,
      15.101059599201132,
      10.946759168871159,
      18.366674769900015,
      23.45340891781169,
      12.22512101612966,
      10.917588593661991,
      6.440084773428089,
      9.900816537668902,
      18.00936119941006,
      10.473842133869528,
      6.829138243320175,
      10.310017321931022,
      15.868549516049603,
      14.287080959458542,
      12.02287628149397,
      10.833591582466083,
      10.137733963993378,
      10.32299972521595,
      12.102613249280184,
      11.346043150307262,
      15.162030283340835,
      10.401299807350538,
      27.772883419145387,
      10.764676786078745,
      15.027358370491983,
      12.115619621601027,
      8.371156778963613,
      10.793596124746061,
      14.430648418290787,
      9.530982854231429,
      12.524854035492078,
      14.327036613437082,
      13.521730934208577,
      10.129112345935319,
      12.458050270717338,
      7.064390421899079,
      9.775767323460501,
      9.583331399764536,
      11.67686633093664,
      15.72699139145539,
      7.891990831441383,
      8.84089165904733,
      6.0352808047939135,
      13.007509311983416,
      10.823072586006806,
      10.876537227592321,
      6.151690925724034,
      9.808340608094174,
      24.580827255308908,
      12.493427153415768,
      12.214274532035185,
      16.424393584174112,
      12.918595903258609,
      7.061261272823533,
      8.67100807568562,
      11.274870773717524,
      11.08986166175209,
      15.819258432568239,
      12.949812249625548,
      8.443318822792946,
      10.145754747948372,
      7.000244942111143,
      9.44815093050867,
      14.5697877653794,
      8.310216774512616,
      12.739777370619839,
      10.746674735824609,
      12.497482353244468,
      9.577059649522242,
      20.55371908199809,
      13.354418395459755,
      19.051499198509585,
      15.895886567154628,
      14.681850755517265,
      7.001618222379141,
      16.735338769011037,
      10.447862202467851,
      11.968607000149955,
      13.286523780059962,
      13.247996100022052,
      13.16402299833772,
      7.287932843801138,
      7.777507658438212,
      11.270346898671413,
      11.233848134006509,
      13.699147978986957,
      12.53133225923058,
      23.553249595165568,
      7.6449949601188685,
      15.819370958018306,
      13.340660448298255,
      18.752207731836553,
      14.680996233942544,
      15.582459953760116,
      10.308078778011213,
      8.628160633397972,
      6.813338258100489,
      11.448440064351024,
      17.956861812316244,
      14.874798576275952,
      8.685688038816709,
      11.82800770945154,
      16.75566185920526,
      20.133993039366928,
      9.11466461030252,
      6.883143846821387,
      12.819193784789372,
      11.069438612006847,
      16.19693084156816,
      7.345416537797,
      12.133526463886193,
      10.95217115358973,
      8.752123052296465,
      22.996526857852352,
      15.534747360038944,
      6.146808427439861,
      10.06607116239203,
      6.954644038448451,
      21.107521994770977,
      16.149140962216507,
      12.241534323723732,
      17.552924720696467,
      15.744346561849966,
      10.2168466511456,
      17.344297815706646,
      9.196927303706653,
      18.42355010102414,
      6.760783351723473,
      10.362221809781909,
      6.201915420114686,
      11.851568162184563,
      8.456005980494124,
      11.396338138664161,
      16.44409622095972,
      13.903714673737372,
      35.93572326128632,
      11.14691477825147,
      13.892247707908375,
      33.95719169930879,
      11.481957677156872,
      7.408239322863822,
      15.487465246082134,
      11.89621627714389,
      20.116702094650915,
      10.301122375199256,
      10.927856015313363,
      15.569718436546584,
      16.8469484667313,
      19.841768083568226,
      10.423620651565972,
      24.931404806493408,
      11.32041245270524,
      7.4523285317308305,
      12.267623545763605,
      6.799000558639401,
      6.902457340340364,
      13.955672138841825,
      6.052032979863993,
      9.060443291770653,
      8.33918319744631,
      13.92362065658561,
      15.500639559713937,
      10.292512974474619,
      12.966803892982112,
      7.525108855363997,
      6.707991183465465,
      19.763390347417015,
      11.805854753924017,
      34.82831117899333,
      12.937320666819653,
      9.523615578485636,
      11.235396827874673,
      12.134337983061336,
      9.6357892230341,
      22.886630790945006,
      11.865875354199634,
      31.39305812253853,
      14.570780832885704,
      14.562906924774017,
      10.162751637894457,
      11.847902857166863,
      12.900454948149116,
      11.10594563822985,
      29.823183556645624,
      12.735355485016258,
      12.330386721060385,
      10.525134750863714,
      12.912064713458264,
      10.302651822770713,
      13.183332132109067,
      9.74415085631284,
      10.613420162985221,
      21.871935299340343,
      9.936233409968064,
      7.1860633930320805,
      10.467869811238424,
      25.98173871106618,
      16.349340842407603,
      15.517220299811049,
      9.117774282892725,
      8.628266377991983,
      8.991250910249445,
      7.09275518897136,
      11.15200403902614,
      13.32477725831092,
      6.833613654830239,
      9.417128640988494,
      14.859251169354396,
      12.202422382143295,
      14.288523290020999,
      12.072636959139361,
      7.591736701750767,
      10.768540280457053,
      19.668363812802482,
      8.995986353798795,
      11.849180750474508,
      20.025260937378672,
      6.943443761327713,
      6.990509912399551,
      14.29933147030357,
      15.709325152339549,
      10.94164519232216,
      6.924080624928697,
      12.423386803124663,
      5.443422915518779,
      9.939488429735365,
      16.716853132084506,
      12.189137885458472,
      7.9844201713797585,
      14.04146563107512,
      13.447642220733384,
      6.350658838271829,
      10.983708171942334,
      9.4824392352825,
      14.92488065561288,
      18.00000296001077,
      10.558922628552777,
      16.308041676722414,
      13.564298137983625,
      15.359399151191138,
      10.45301431966669,
      10.699654334698707,
      13.87923483492239,
      7.533296896729996,
      13.956402800195367,
      19.357614549266913,
      13.831607205146533,
      16.48641723532255,
      13.060780460198782,
      5.673947967828457,
      11.775176963518428,
      14.7460956038487,
      12.511238173623319,
      5.490515921041177,
      10.431728289933783,
      9.2509243936342,
      14.269528206406187,
      23.429474027712878,
      12.229923705543339,
      8.116763697432814,
      16.525617383598643,
      11.904907734847598,
      6.566690596905267,
      8.98571509954595,
      5.979504374312814,
      10.115650741801526,
      11.146873669334735,
      18.2448600862986,
      18.328480021969405,
      8.99497772513353,
      10.441360620046359,
      5.294661182401471,
      8.669870426125662,
      8.460708657319847,
      10.969813936206235,
      9.663348589832552,
      6.331865646020186,
      30.026866595926876,
      13.859928741431373,
      17.866086513891773,
      10.081347290980359,
      12.156247275517588,
      11.813817676690412,
      34.14988996660722,
      11.195407151686153,
      6.684090550354603,
      9.714389788975714,
      10.038932877184767,
      17.102985231192342,
      7.729617129553565,
      9.118271563334066,
      18.111007324307494,
      11.23294100804729,
      10.08246725471545,
      10.236682075327483,
      20.002239636355668,
      7.204625791355881,
      10.509765750138904,
      7.8635995699772225,
      23.459792469046878,
      10.809840562396499,
      6.591322915881319,
      7.172958970735813,
      12.75053747210963,
      10.748842289284958,
      12.825555431606363,
      8.768870711444123,
      7.595504997029441,
      8.801107846560493,
      18.03212434507027,
      8.820418297636479,
      28.458674737774135,
      18.544132594410097,
      9.889964765350934,
      10.912424897460742,
      13.385806848115045,
      9.448532849233377,
      12.768523695299631,
      6.068747058614577,
      5.854220133992336,
      6.556277351568011,
      9.196069100385097,
      13.240011730275356,
      14.856763596997007,
      20.300318389926826,
      8.51557510954508,
      21.36480737400836,
      13.057758089321775,
      10.361226574102888,
      12.955883105399636,
      10.086468821009017,
      15.20076076936186,
      8.920758020254427,
      18.219011936102337,
      10.048949121275678,
      6.8554506516043645,
      12.39051343977819,
      7.73047839465333,
      10.420887874381997,
      7.258345014139432,
      13.316484628502778,
      8.965003553387902,
      41.75557432466536,
      10.616733296763078,
      14.699721582203862,
      5.131351177043689,
      13.742057962451414,
      9.934596584348292,
      34.308124324174,
      24.90137810297068,
      11.472790901921678,
      9.279281875993684,
      8.868413982068317,
      15.867770242511751,
      13.929411687850456,
      8.982157462032795,
      11.191633891533423,
      9.666960178537808,
      14.588398373137998,
      9.21969135040875,
      11.184778982993466,
      10.874966680485969,
      7.584667701826207,
      14.364680930923381,
      13.255736570641494,
      7.484352519840893,
      16.646257971744276,
      11.902343598175188,
      9.701652697550903,
      6.923433643390138,
      9.119174418668464,
      16.69034133097179,
      19.483471247677407,
      12.427903622166319,
      15.590735253539332,
      14.631467041757155,
      12.26114792538872,
      14.028999145152605,
      10.003909422415212,
      9.739687464088034,
      10.840527029068086,
      8.198852256794915,
      10.222145782353065,
      8.436897360942318,
      12.630487471915716,
      17.014957392204945,
      10.485968400464992,
      10.233498353811369,
      11.712920064259981,
      10.122688910878772,
      7.024915199645725,
      10.650100885759562,
      33.63186215713761,
      12.621276069873005,
      10.949609969354837,
      7.749021725111792,
      8.186512263573492,
      10.526662863353172,
      11.188742448105371,
      10.963356160620389,
      9.548708074247825,
      10.379296607775954,
      7.233373441986619,
      8.583465498521202,
      13.219370244013504,
      8.996803709487605,
      7.817267355398791,
      8.235681767210876,
      10.712992039869018,
      7.46662954567245,
      6.5621450918913045,
      23.274420916795687,
      10.537383441285568,
      10.65086094233463,
      9.394239823639658,
      18.170124445206756,
      30.271002567888456,
      8.401384688390348,
      16.539245951820746,
      13.956141020659823,
      14.405525908683606,
      23.621708309350286,
      15.083168047907773,
      10.649719473407878,
      18.638073866670766,
      7.976790587128266,
      11.9860616377792,
      20.72076286644093,
      8.368157705599131,
      13.294000721027723,
      7.13960739997943,
      16.692958701650443,
      7.367220162311715,
      12.228542380914222,
      8.46693544096728,
      19.69094340591235,
      17.7752068841373,
      14.665173771186055,
      15.173826973181765,
      12.322201047270378,
      12.08127409057319,
      7.204670513412067,
      17.72287677150691,
      10.543818997219882,
      9.157433087832343,
      14.960639029126359,
      10.404359530757876,
      13.228892086752793,
      15.80906313727503,
      8.717607714841522,
      9.417002009229595,
      12.839995148626802,
      5.994926083324109,
      18.904227352450672,
      14.38783817135467,
      10.0301352430862,
      14.934403905009377,
      8.990819587396393,
      7.591007823462596,
      10.873913997147294,
      15.920900858601668,
      12.394485460143708,
      8.015118256361427,
      12.417693603783805,
      10.279250058841956,
      19.214476393093147,
      11.447378668070124,
      8.842857630699518,
      6.788499879427399,
      12.072229696939516,
      8.099344829186665,
      9.528709643174388,
      14.791731966316458,
      12.676054538002619,
      7.068973229005286,
      16.645626551634848,
      19.760899768394967,
      10.764813067163423,
      15.274634603737598,
      12.280357634786183,
      10.979922039871623,
      17.797228913582007,
      11.830783120611866,
      12.520801275670065,
      11.479557120393384,
      9.37565833824458,
      10.384639925093264,
      8.842241752023789,
      11.565310042012337,
      10.042110282621598,
      6.872338742503358,
      20.24643667143664,
      8.312234805332055,
      6.625322629271929,
      16.225387029116792,
      13.525632110660661,
      11.86859342881566,
      16.065942135859903,
      14.669319761379507,
      5.919870560201203,
      9.59893288085125,
      6.419867420692756,
      10.605460741904054,
      29.015648302901095,
      24.68009345978122,
      40.50446587483419,
      12.98886952762092,
      10.097606416847931,
      8.492760446524626,
      24.02667079980803,
      6.676776547084037,
      18.971929920738887,
      6.63328646010197,
      13.1399934134672,
      12.402287012359848,
      10.158638836333768,
      11.48839259180842,
      8.206251025316208,
      9.533013049673997,
      20.859326021330606,
      9.080472501613524,
      13.545896417599433,
      13.611966763780044,
      36.25414570086394,
      11.808547695570683,
      10.552348189801998,
      14.682415698899556,
      11.843009546863462,
      12.468316284373676,
      6.723371825029087,
      14.465509129146168,
      7.211279957880416,
      9.193110314307303,
      17.073727707754177,
      20.27122451067609,
      10.018593011247066,
      18.139122046266092,
      28.414991430265353,
      13.30081799001907,
      12.571438836131533,
      11.243437609208993,
      14.941846764204973,
      8.82759268126024,
      16.00105826705261,
      9.754111402488434,
      14.898860828735597,
      12.270516985277482,
      9.618167726557578,
      11.012469145417857,
      12.473551840920939,
      13.184485819555384,
      9.332642482430689,
      13.188634223305685,
      9.838777071681625,
      6.805237569187457,
      12.945975192307515,
      19.070434415074157,
      12.895709309399386,
      13.758489734852791,
      9.598443549295004,
      8.595743041665495,
      9.981509300292961,
      8.515363623164992,
      13.250959864318084,
      16.18735016271008,
      8.609118164592628,
      11.592099464452094,
      12.905481383570532,
      12.768233976643847,
      7.105099556374226,
      11.269350498876543,
      14.798685309809612,
      8.589809448029845,
      13.132611652481549,
      7.79938339365822,
      11.934757730704298,
      13.502993156453561,
      13.7831990572277,
      19.925685061474603,
      11.377050707502772,
      9.154011210608527,
      13.791270064111412,
      24.383818765276807,
      15.17037538678621,
      9.589904561960775,
      9.117229268456567,
      10.707841527365586,
      7.533595931211646,
      10.722893743188694,
      10.78410076265374,
      15.121779042908091,
      7.283161838793816,
      13.274849156983104,
      10.804587349142448,
      13.568980686835852,
      8.188888073568585,
      12.410213256011962,
      15.106818608554043,
      11.268945557161674,
      9.62341070647356,
      7.833841085141071,
      10.977027303314618,
      18.766058982054098,
      8.704624842567565,
      18.993148003825,
      13.650383408368649,
      10.159176757031556,
      11.283754134902551,
      6.976000066055737,
      12.2086897290401,
      8.052244936288027,
      6.9653394015129715,
      10.586319265776938,
      10.419494016970066,
      10.469472962909038,
      8.992918791149355,
      10.041013902623503,
      10.333761802316756,
      16.40814861260165,
      15.0962283801128,
      11.094925494205704,
      18.287627428154728,
      8.20028265813217,
      7.9988989182139525,
      11.270981253248323,
      9.577460943807749,
      14.974066018771937,
      7.926738595208472,
      13.172656044488296,
      12.995442620474392,
      9.715413612535846,
      6.49701841450923,
      10.599312786810929,
      17.137765751682537,
      26.12096586770499,
      6.9352111613151,
      7.756601455328283,
      13.409537061847411,
      13.75990080458325,
      7.7467937024944185,
      7.297312760799435,
      12.331536470675895,
      7.286754268596118,
      16.70960083731254,
      20.2906658605224,
      8.732459768359655,
      11.20157861105705,
      10.740009929316779,
      13.090225566121589,
      9.336807228084634,
      13.366595327451726,
      7.207592343954328,
      10.797667038358654,
      12.391272923994453,
      9.920459363853105,
      8.065917421221997,
      9.248002020498747,
      10.407291008905972,
      14.344643758108917,
      13.069677179227515,
      15.244396822619345,
      14.002306944403905,
      8.503457078141832,
      11.796530609791757,
      9.859843444718164,
      11.329146171489667,
      8.803819964123676,
      11.665287746153023,
      12.891611603298854,
      7.646140659028255,
      6.347787700083726,
      8.429641066329244,
      12.12401509652878,
      9.927300036626137,
      9.31650826971035,
      10.369284301711339,
      13.428245884302473,
      9.243716704834819,
      19.604333146812273,
      18.272709790658563,
      28.70442134669884,
      12.938449042701176,
      11.409642065174026,
      8.311277242697804,
      10.724048411750942,
      9.237994432065447,
      14.407156620549713,
      9.04542209850598,
      12.840573982244482,
      8.841889831201652,
      6.581900513275094,
      9.20522092634172,
      8.348350273666904,
      9.311455460583902,
      13.493795833143382,
      10.61594056849458,
      10.405972200368021,
      15.541551583741692,
      6.934514471789977,
      17.458553871367513,
      15.035144263796825,
      21.70444943476689,
      19.104849316223355,
      7.0391296738061255,
      20.994429682158003,
      13.512431926725798,
      9.327856342750843,
      16.10391238593452,
      12.17670185054116,
      12.25032932212605,
      9.173048828845815,
      13.749443069312495,
      9.719711499134434,
      9.663829403741174,
      22.15953156565669,
      7.026777592293377,
      12.853919461088982,
      11.626057507398926,
      14.689244933657989,
      9.533107378400869,
      13.1672204508835,
      10.448271470685048,
      11.705304353746737,
      11.777978804288887,
      19.474262623217506,
      20.461940437067373,
      7.034083681181904,
      22.510200676444292,
      11.454926947882788,
      20.861491232836222,
      24.36239964479807,
      8.345375308632835,
      9.719716490192237,
      19.04382328891366,
      11.309151665364436,
      14.67653126220827,
      12.264137307555375,
      11.143890307086675,
      17.832909466059284,
      12.844050621409705,
      13.96873629806512,
      11.627463772775736,
      14.458016973727684,
      10.680893429917484,
      11.692057128639549,
      10.349820903676804,
      8.717962693860018,
      14.506541219654023,
      8.515389630783003,
      13.044555147888289,
      6.572098424731504,
      8.124160730854054,
      13.960283237939528,
      11.101425598845303,
      7.136605589685749,
      12.419909602540452,
      8.992321919885574,
      12.252327684655036,
      10.839516302351166,
      11.693375011767133,
      12.00903909767175,
      12.807274173813365,
      10.464442717099885,
      6.3941654827127,
      8.33938499685571,
      10.070375695650762,
      20.344639940556352,
      23.62198199297159,
      12.504816840116511,
      9.135000939722476,
      7.3242235324732565,
      14.112910492191643,
      7.816301699939688,
      14.513822227581219,
      12.897128214796863,
      7.369196977366053,
      12.469185108069357,
      16.02848203649891,
      20.961888861616302,
      7.092788616561457,
      7.328575795185389,
      41.07973055061608,
      8.226090549625392,
      18.63831697440729,
      9.462460506491562,
      9.771893522458939,
      7.858370452532446,
      12.817939101065427,
      17.43239859231313,
      9.191974912078964,
      12.99973060945922,
      10.578467880217305,
      12.370952609388706,
      10.607129397670235,
      17.217338037227325,
      11.458893638768261,
      16.85131169265761,
      8.717031182715324,
      10.57552486403547,
      14.879730338629898,
      10.12318758022343,
      20.17116198806887,
      9.48636489479465,
      32.72510795053926,
      9.565691440512266,
      13.550256581879486,
      17.515277734064323,
      11.218375754508456,
      9.54595857858616,
      10.637374916609215,
      8.396142374700682,
      7.436646155556835,
      12.92327022776033,
      8.582732937212198,
      15.80654185818712,
      27.516664828150702,
      13.48780304323411,
      6.757313627362692,
      12.549713643367296,
      11.379115668525756,
      13.406927186070327,
      15.96126415853232,
      14.58420461054046,
      12.79821286027412,
      10.035577705057849,
      9.900273360139446,
      7.556342552710051,
      9.950678953401752,
      13.886734809998108,
      12.750343707927378,
      11.641377401279398,
      12.77193538661523,
      14.988262312389583,
      7.691303344197893,
      10.078645067950257,
      13.109550496042953,
      10.994805628754122,
      22.800836767034205,
      11.739900666688452,
      7.150882280256391,
      19.94871180058086,
      9.687897209450638,
      10.343366126156491,
      19.38531393402059,
      11.027531405243813,
      17.30901711263007,
      8.285207887653732,
      11.677697503749098,
      9.396363123522448,
      10.53946202236859,
      14.665230252011707,
      14.68611777377651,
      10.74336136503842,
      13.008298454859558,
      12.539081266983631,
      12.952161729126614,
      9.290321337758693,
      11.365593768487614,
      7.9511967405881725,
      10.657107170283657,
      9.613045164434153,
      12.44204648306466,
      8.022927348095015,
      15.371693152015268,
      8.571727627538213,
      10.661183542151157,
      10.39544229697584,
      7.3433915790661395,
      11.27662857317334,
      7.986688598914409,
      16.4472551446029,
      10.673345514966531,
      6.132601824301056,
      13.707484356184862,
      14.829578361746334,
      8.998504019343164,
      48.859064951166204,
      11.088795462101656,
      10.062918647009814,
      17.629227694672853,
      7.299794922295891,
      14.730335098625876,
      20.637741967986358,
      18.525448386797045,
      10.210343569423966,
      32.9532990926645,
      6.9634373950180795,
      16.957962475246823,
      10.414581189843357,
      9.89099227761549,
      11.054005403413585,
      8.730455799678836,
      10.516005704251095,
      6.591673276865188,
      10.046994544248617,
      6.916786732378843,
      8.27614523043785,
      11.56484532810447,
      8.69331522347849,
      7.032585852354897,
      19.84235071588137,
      8.295388546416868,
      12.846851989180587,
      10.638221593967694,
      7.51704473754598,
      15.908103824290142,
      9.216657536093871,
      8.762369932860246,
      13.582859847945459,
      8.72642587257527,
      15.61866609701104,
      12.322737439440832,
      13.651734972674042,
      18.335387731283742,
      28.889151726750733,
      9.078473438115932,
      30.234008142681386,
      8.799640253569768,
      10.504156721462476,
      7.389379106994758,
      13.714768726646879,
      15.101919386473758,
      13.860779532862557,
      12.247500760674768,
      15.336608165099083,
      16.490601216770422,
      19.30160902981489,
      12.592474268522533,
      8.014813307275315,
      16.282666385876134,
      9.559856391969648,
      9.616650203302017,
      7.766510595054048,
      10.708447827547474,
      13.384809862245822,
      13.369309134304991,
      7.979690088518068,
      13.264886087722848,
      8.656393818178225,
      27.877136793094127,
      9.005916249197986,
      15.87867004741562,
      8.784043753454363,
      11.632749937580078,
      12.968358159738218,
      13.17584354230424,
      8.30654473585113,
      11.725984546437813,
      6.917843876810867,
      11.19342894223469,
      7.96913332214236,
      13.527990635394131,
      26.78971883060107,
      11.358917328730028,
      9.116954782791934,
      11.450979284009788,
      28.493947738231803,
      10.199006451740251,
      12.121915997768816,
      12.659338958353317,
      10.787927142946613,
      14.130651323632842,
      10.798322720330466,
      7.767081438518731,
      8.56037598534011,
      7.907992138156616,
      13.21053406370968,
      9.217073795085106,
      13.265047927152533,
      10.09131942832638,
      9.087368684585934,
      10.474271304654364,
      14.678410851639734,
      12.571665459131285,
      9.294175739565793,
      14.585927602659735,
      7.66372043748762,
      8.551775730104564,
      13.009431259018552,
      7.549723059829769,
      14.386258899020554,
      6.497456876136082,
      13.193513937819873,
      19.869701892022835,
      17.45675428043544,
      12.695000553725293,
      13.130536014587452,
      8.045512180875072,
      10.842125517280586,
      10.222593859825517,
      9.972818586198942,
      9.914429816227189,
      19.06534237153903,
      11.429011354565867,
      13.151773031930142,
      15.881822024806455,
      6.88088128787322,
      9.031596962969122,
      10.692577516984674,
      9.859132943866692,
      12.966706518274155,
      11.361373424304258,
      10.277615491373913,
      11.41308396211106,
      20.437033550664573,
      13.5666927188881,
      9.603109842124672,
      10.40507104951194,
      6.546424551995386,
      7.754968289184881,
      10.470174715959415,
      13.998477032284352,
      12.231301006031659,
      9.143676870144365,
      10.577564287645252,
      9.360299259170946,
      14.548313245512933,
      7.046249012378055,
      6.780347760675909,
      14.387306864440927,
      14.089926027408735,
      12.34978890889339,
      8.915650668744602,
      14.290945663302743,
      19.113587778030798,
      7.39022980960567,
      17.91600344039914,
      7.115149441163685,
      12.35712045900113,
      13.666729736950527,
      8.856796481104617,
      6.393304834921702,
      9.46776625032105,
      9.516375498348895,
      9.299011351316237,
      22.01494960675266,
      16.20294491087156,
      16.528119181323657,
      15.620274465733667,
      14.724785318773185,
      14.925479493127249,
      12.967817140126384,
      14.887079779288017,
      14.856267953043305,
      12.156291470173464,
      39.51281493667404,
      7.823907840815127,
      10.051183502667897,
      10.751549841696994,
      17.531532520300395,
      17.23831860965687,
      11.991764764184317,
      12.085303731103597,
      11.740883224477937,
      15.884757947358496,
      14.153273116085131,
      8.556141534747873,
      12.98853723353603,
      11.575691799480316,
      17.252579198659916,
      17.932446426875366,
      13.287021881558085,
      10.21435874730429,
      8.66693901010272,
      7.878544165057277,
      11.335327403556398,
      11.915387763463603,
      14.340217297521066,
      13.23141249779193,
      12.386490971366703,
      12.335428016924244,
      12.004534676116277,
      11.201650526883032,
      12.608908355373792,
      16.360075480722674,
      5.71677185847411,
      10.862862493964426,
      11.698899102815565,
      6.187246723373454,
      13.792318288777377,
      12.605084387309676,
      12.722128122864117,
      5.9175709590008205,
      13.036315458723019,
      8.643210661726377,
      6.814982697703686,
      16.917885083104373,
      11.779522742126643,
      10.274652034573652,
      16.552361333230596,
      21.079935328364606,
      10.418731158444722,
      12.679579248593974,
      9.682149669061891,
      9.33335781746377,
      12.682248463706859,
      7.083941601294167,
      11.435811205738117,
      14.885654968921802,
      8.245703895637305,
      14.772538915817107,
      18.54180129172224,
      13.69826888286454,
      7.074243945547674,
      9.330228548043484,
      13.030811559160478,
      16.15062714657033,
      12.060969799824838,
      27.964118848245217,
      8.467679496953933,
      10.026558608981725,
      15.279736489716829,
      10.216177437544076,
      13.221461333731012,
      8.60643556395518,
      9.354544854981095,
      8.859865914648962,
      9.39306456072334,
      12.835529237835607,
      11.703802509386225,
      16.79333922901939,
      12.297197365063035,
      11.911192436892424,
      8.275298968239635,
      11.459935758534806,
      7.003690914709829,
      12.864261261246423,
      8.436390756346313,
      6.80418976584222,
      10.618926091728818,
      16.50140657677107,
      17.361028918381585,
      14.44420534960618,
      12.838651545978683,
      12.1861123571213,
      12.186573754379994,
      10.474500052438845,
      7.676256835597516,
      7.483018219474986,
      16.40970614373777,
      16.17696706102877,
      12.014545489045675,
      5.954887593802718,
      11.694812920335371,
      11.253694621698946,
      12.483714018522218,
      15.521157823176388,
      12.367394957731664,
      7.907353631039786,
      10.381925609457538,
      11.86580961902385,
      10.437495718405359,
      9.964937440746537,
      9.672941341664195,
      11.371794186528447,
      17.527120060900934,
      9.06085907121435,
      7.290633669395149,
      9.279406009379079,
      7.4898668070818415,
      11.861423145419518,
      28.17822425811192,
      6.007860764819071,
      9.206913807649373,
      13.146393440345097,
      16.932948145368925,
      8.891435990179108,
      10.240012734439095,
      13.10653419196569,
      10.229580209542135,
      12.45693399408129,
      10.99527253688873,
      21.458786436970943,
      22.430516901045017,
      16.707446177495985,
      31.260472085864052,
      15.177046131234718,
      17.70921655319933,
      12.007001548195799,
      15.209169401970044,
      15.34904119674121,
      10.994760683988426,
      13.615457597560235,
      13.612867187617343,
      12.70048179307898,
      7.825453569357381,
      9.095205847341173,
      6.972236788699518,
      7.3968443837829225,
      14.874197587519918,
      8.469439568030596,
      7.271009644029921,
      10.972681536744195,
      6.6517466123055735,
      6.742711082498243,
      7.93291351837597,
      9.899988798866495,
      7.581062616404746,
      12.202885773091202,
      9.426522354490073,
      12.361754504865445,
      10.601231569168101,
      12.606738419705508,
      10.627854388215797,
      13.296949066241433,
      10.391087048991288,
      11.543249071987756,
      9.365162931379219,
      14.397211448180977,
      12.240376417849397,
      17.873944249667638,
      16.550644578223547,
      15.822304809912193,
      10.431156561210534,
      10.548849649904296,
      7.786941962919174,
      9.532445181686665,
      9.215056743431623,
      8.597894772880878,
      11.330295615255242,
      11.37815266977807,
      10.985224445688996,
      9.5830491064485,
      21.44271275935966,
      14.742188187414216,
      10.052129767589932,
      18.074001218187227,
      6.25005977754179,
      11.129327737004333,
      8.689578052723496,
      10.228161193755685,
      6.654636072939793,
      11.646510855815094,
      10.707363038141256,
      12.84151258700604,
      11.947200418846675,
      9.502213100833961,
      10.672980183537385,
      14.453376822567304,
      7.821473030694391,
      11.782026760218823,
      15.74164211490657,
      7.632348982830668,
      16.933689511403077,
      9.824926414329338,
      9.768714704591353,
      6.811465675075115,
      8.23525579781767,
      9.613219010652903,
      6.864163978868101,
      11.73389588265245,
      12.328380514342182,
      10.303108297934589,
      30.952850683292343,
      11.398546771131889,
      6.665134319569534,
      14.82091547827916,
      12.130717977145858,
      26.65356289681879,
      15.82604619982043,
      15.099450585011926,
      21.537799317480317,
      13.148246357716832,
      10.408564117592434,
      18.704805752818075,
      21.413834178493182,
      10.700148349696967,
      6.865502444412281,
      6.924045128234079,
      10.444816737067102,
      19.004605352173876,
      15.507039078151845,
      10.248402940109338,
      7.965301447254045,
      10.123992704895292,
      6.503357384180289,
      14.769940680743524,
      20.254738415117803,
      13.328765906647304,
      10.685816181260595,
      10.742871632501352,
      9.34042891396422,
      11.86962048701819,
      7.842133073591074,
      10.518182968410022,
      6.327520737497964,
      9.988704694605616,
      5.626900805324522,
      6.505694862449471,
      16.734760178937808,
      7.302732527219281,
      13.196052778151898,
      10.095681701781205,
      12.048021172471552,
      22.897537476793804,
      12.777491362038097,
      9.988466507101586,
      10.236150413374133,
      7.329732602272431,
      8.07654498812973,
      9.155162339042057,
      11.297320130007956,
      9.540215123668377,
      8.880319635139847,
      17.105110962177246,
      21.847339413524853,
      18.843380711804475,
      9.262797079695973,
      9.771732289869208,
      15.892589465337068,
      9.10427722748085,
      12.911275900634761,
      6.077004233811351,
      10.017522646859778,
      8.794776664156542,
      12.905796245802547,
      11.465045388249305,
      14.328723129286828,
      12.134656125113331,
      9.88390858819032,
      9.725130925642864,
      7.323551739465109,
      9.638690199251325,
      8.897881591238637,
      14.017554975924497,
      15.163304746358596,
      25.355936446209334,
      6.9682640220263945,
      12.530247264089628,
      9.268297812626296,
      18.938723594153306,
      12.706323117748404,
      12.187656405473252,
      18.4239695034746,
      9.147456354917876,
      8.047846357208915,
      15.159273766391413,
      8.824870862508417,
      8.609895715452513,
      13.704986858693099,
      6.897870668114743,
      13.526357161859483,
      7.895407166015237,
      10.390067821790232,
      9.909739313948648,
      12.09377102697953,
      15.286271743806529,
      9.339893431505976,
      8.661380993105121,
      7.6479282570773535,
      11.805746327565641,
      9.962150479227875,
      14.300181257375367,
      10.788090832265338,
      8.33663279745902,
      13.702435024448635,
      12.920528692578152,
      16.727393977784306,
      10.537377551347218,
      6.932171993644244,
      20.27392469639391,
      12.374247301676247,
      6.834849835383693,
      6.118451517717646,
      12.902885794613976,
      14.35450222317443,
      16.07534989702509,
      9.222818260298578,
      10.801276655523612,
      6.98939956059194,
      10.581415894259754,
      18.780816348514538,
      8.714647068360248,
      12.332963321283335,
      16.326063193290445,
      13.46895293834515,
      7.50729759315397,
      13.648099622157279,
      11.57122398545281,
      11.94751724298748,
      7.873458068354238,
      13.302927480598573,
      5.901369644351338,
      19.871079133554467,
      6.551668435667869,
      10.439513850674555,
      8.834743818221064,
      8.157719041582427,
      7.938700359037826,
      10.787722409611902,
      14.11608776797884,
      12.942504134028072,
      11.716335047004598,
      6.8504397281211284,
      10.201087874099102,
      10.208966232444324,
      7.454791296319007,
      9.273281575118006,
      12.746252252110564,
      6.352759588875649,
      15.462229667982152,
      13.183517918658726,
      14.17224321368034,
      10.694867334830489,
      11.571611191886221,
      16.46795488553773,
      11.901688125817174,
      18.34070003092828,
      14.18308730111611,
      11.05452323617462,
      10.196865008838483,
      8.756736928726227,
      6.517514835374109,
      15.38056204574001,
      12.707322415531383,
      12.337433806718124,
      12.058039778517234,
      17.470616818824173,
      10.602475246324207,
      8.95354638584412,
      17.846451645159057,
      14.757760005876452,
      11.968413826915071,
      12.211846896693588,
      12.7892528210547,
      12.408254640106522,
      17.32899591034306,
      6.6515279969143,
      16.19583562218796,
      13.598294110893136,
      5.51603070080663,
      9.454231459898784,
      11.185303323181683,
      32.86523680046998,
      9.015820760957386,
      10.283255744258671,
      13.456443555729471,
      19.303831516903095,
      8.760413724616352,
      11.770994922049695,
      9.771703308119692,
      13.013110205887898,
      20.68606326925779,
      18.787891514616245,
      15.681511325319523,
      9.713324877929871,
      7.691430435213289,
      14.951410946118589,
      34.05663379131889,
      12.655855772961381,
      12.49519515250045,
      7.315122239521876,
      11.737767211015777,
      17.74893508040543,
      7.689071839209462,
      15.460753501789466,
      8.133234509861875,
      15.919439234812021,
      15.090506750281655,
      12.800519766850726,
      8.171152521426443,
      11.139226326734052,
      7.771794736944726,
      12.684610383816688,
      11.040970713421833,
      13.777208399508725,
      5.616250227676024,
      9.324833492517646,
      41.686960185054886,
      6.181922372903158,
      18.69598415803217,
      13.57323392757813,
      17.670020784943965,
      13.803574895746515,
      7.385815355508708,
      11.740647843440573,
      11.030758062836243,
      9.31702255880068,
      14.285745852094259,
      19.869285335534098,
      14.66456391377261,
      9.778628063508094,
      17.782736483347808,
      8.80871926154069,
      34.18366449206388,
      9.127024934286476,
      16.785118997700913,
      7.933772893606337,
      28.493081710214938,
      13.175907705304175,
      8.059046000082148,
      17.6504586752994,
      7.111668003661731,
      13.580238261846407,
      12.573783716052688,
      26.3190958514891,
      14.570500527239224,
      22.251139352489034,
      9.86739432041915,
      7.022185101510833,
      9.654700737815483,
      9.779428035445832,
      6.699785454881928,
      13.89815781468695,
      12.129152827082274,
      8.415982492594784,
      9.148863375339241,
      19.158171145860344,
      16.824713445530115,
      6.552598415994914,
      10.97129631679351,
      19.552164295444715,
      15.67167657451641,
      13.428164087562966,
      16.27524144474098,
      14.303131924192202,
      19.611927111279766,
      11.372934156690247,
      18.390973293360197,
      14.104156724548577,
      7.9004699652583845,
      41.33913647949687,
      15.76461246096202,
      11.462164565701293,
      16.260082381361347,
      30.520969384804673,
      9.400255356168364,
      16.61360168203152,
      10.595397733260375,
      7.345601993256909,
      13.360121843164379,
      17.878670108592996,
      9.41708821207313,
      12.121739976783596,
      14.343871908239926,
      14.61232628140389,
      17.36557641721949,
      13.245762042361457,
      11.70212969600761,
      19.612740464399064,
      7.6545972015589365,
      12.036614149898178,
      12.533193786447189,
      10.211408404126262,
      9.481119014500766,
      6.782165023160413,
      11.121541341035208,
      14.584898699455504,
      9.206211510800822,
      12.931345756029172,
      8.064764732841846,
      16.357280655273453,
      9.677974855421212,
      15.194413596765763,
      10.049433672715764,
      7.902912015578913,
      18.358755585874473,
      20.796632317635666,
      11.70029621912377,
      14.715053876001365,
      11.163399704439001,
      5.843393590845974,
      11.61685191334376,
      11.014885079017048,
      7.214758120877233,
      9.954538515232223,
      9.635815996881513,
      8.373530663726486,
      9.306311830246186,
      12.358464446024925,
      8.936674262797535,
      7.6466325719154735,
      10.870574715698964,
      15.176612212647164,
      7.9905815264157125,
      14.362844468382441,
      9.767473024826149,
      9.034465481127475,
      8.634650938652342,
      14.169226007252272,
      16.6954014247909,
      6.623541050645007,
      9.507376964960201,
      11.280794191529205,
      12.070090347429574,
      13.007870739674757,
      10.885765777187064,
      5.78176156507967,
      18.962878208272627,
      11.26506412658013,
      11.829402426353406,
      8.898975031948659,
      15.98629933499034,
      14.482002364580877,
      6.725431252381615,
      13.350501040381621,
      10.428892718039357,
      13.088487023043612,
      11.587879931995765,
      10.996513705317208,
      12.478074478141302,
      12.681458915234133,
      33.78142318499556,
      8.819607435610152,
      11.906062614504387,
      10.294063582038717,
      9.744566595580528,
      14.647005120454509,
      15.592126552772044,
      24.830019399134947,
      11.223335353289897,
      11.91603478195473,
      9.177358671261635,
      18.799350517373515,
      19.15187965502282,
      7.536003864599434,
      8.439061468665754,
      11.212845177900213,
      21.42762870966586,
      11.32549286269496,
      14.826376103349919,
      10.063624778846496,
      16.505364352006225,
      11.205230864646117,
      6.611646077169933,
      18.23668257300371,
      9.444691408020958,
      8.531461499063923,
      11.210648599803402,
      10.648326234682074,
      11.314514642841813,
      14.065155515073597,
      14.209653018053862,
      15.457640834849757,
      9.3103230949494,
      9.2192037222509,
      18.256011499669526,
      9.531891545309335,
      13.46328618537243,
      10.511835734803043,
      8.233620643123242,
      6.9355464910022535,
      9.827107242503748,
      9.169859312450825,
      7.908256206162028,
      9.664461217836303,
      22.513384997390173,
      9.121121598395469,
      8.14442041126323,
      10.444412739377293,
      10.467736061448807,
      13.998956229931396,
      13.790367750102583,
      14.331452633859797,
      15.55629746120216,
      18.231466363823447,
      10.255701574880161,
      13.224306423801659,
      25.652655837038203,
      13.21653762074725,
      7.803759587033652,
      11.328362398972713,
      12.114935833788644,
      14.08422709297141,
      9.78766586735576,
      7.761536225043384,
      8.98228459937872,
      13.40299822850274,
      15.199337263695694,
      20.855526338172513,
      9.298488063922445,
      10.943947213706364,
      9.898369572919012,
      10.357780245193323,
      18.976877813233568,
      13.456605918212562,
      14.445977789023058,
      15.479178773480141,
      7.580382992891597,
      9.710285897575277,
      9.410778834580208,
      16.37479202842745,
      11.7143258558736,
      12.796491727547357,
      9.10507793579201,
      12.632579848275393,
      15.83913103416243,
      9.142280453754019,
      12.39874567549903,
      10.769155125028322,
      8.147914638809251,
      15.852044303689915,
      12.70073284030409,
      10.795194557299304,
      7.951025643457807,
      7.824837028180065,
      19.664142691746342,
      10.902964774738413,
      6.528586680929558,
      8.692558282464464,
      16.518770285983997,
      6.384106615985984,
      9.936181903840955,
      12.124968319409513,
      14.768032951508605,
      11.346307174884338,
      39.101590112621885,
      15.574699253048273,
      9.268500391875497,
      11.391977475666321,
      7.898850981701793,
      13.199150859162781,
      10.286578800812384,
      7.564929505647106,
      10.42065827845324,
      6.593901810418311,
      25.72326042750489,
      17.47327415455759,
      10.930270154882392,
      7.522634522037079,
      12.28240726193712,
      11.104261621786183,
      7.924911092313915,
      14.603383855228573,
      9.501895646606123,
      11.944476624064464,
      13.304591362524173,
      10.073455337141855,
      12.864207073933976,
      9.212250735664503
    ],
    "attack_distances": [
      46.64475177181554,
      48.32517798246101,
      31.57103509823757,
      43.00223856928504,
      33.04016881933647,
      27.544252128264922,
      37.99210571081699,
      40.30968517714464,
      18.40777758969737,
      39.11172261983214,
      54.044141337715565,
      34.00722402511778,
      28.954087833809584,
      39.378684721076404,
      32.74800050441581,
      44.55155312917133,
      44.11558593566927,
      56.18832087669982,
      41.294158468844834,
      46.39897800531038,
      51.04254619771719,
      18.768932939944328,
      13.34765931841525,
      49.57040520591554,
      38.80281852167814,
      32.648375905058835,
      27.940028095018743,
      26.54118661465213,
      70.08724343287764,
      26.99700576677492,
      41.48129810425435,
      27.88559918481284,
      27.840646070493307,
      41.72909346439384,
      40.692714188705764,
      31.869780839677244,
      14.587245121549383,
      55.647553336850144,
      39.23129084972399,
      15.180514090498749,
      60.1809994322487,
      40.32711390469818,
      38.065350589396196,
      29.382022009729976,
      13.60500661810291,
      46.09806546232984,
      25.082480575192935,
      61.556460389099286,
      43.17729671938585,
      39.574199972627916,
      32.66241481087451,
      26.170041455676245,
      20.673122967258266,
      24.052460154819613,
      23.612332726394385,
      18.066517904839685,
      40.81217891985894,
      21.580019799115362,
      59.37028279905667,
      47.850205395387775,
      41.451440716512934,
      40.70100594404153,
      19.030083907564954,
      26.92562417975622,
      19.646312567942935,
      37.52019558645097,
      33.16073966920668,
      36.40256505984516,
      38.368132942299894,
      46.97966856985631,
      38.76538061469155,
      51.753444861232296,
      48.55581887283904,
      49.35410541635963,
      46.29396928903904,
      52.372064420825836,
      45.44981885946874,
      22.091707457464818,
      45.49959876568739,
      71.95568577936189,
      35.57610576103055,
      50.45473603249688,
      37.41299338179714,
      52.816493802545274,
      41.53794595047344,
      47.09124492310542,
      51.84775317104078,
      28.977717994105348,
      49.27673490197653,
      30.308773772897926,
      43.421692187065965,
      54.09907500864341,
      30.241081570819123,
      22.24346350681711,
      41.1499914500954,
      57.2255484453751,
      49.75295107986196,
      45.72032818278811,
      21.06210235474659,
      41.18661057059392,
      44.12905435912123,
      45.9909884252218,
      40.09811289369935,
      30.070948062540243,
      53.75222336732898,
      55.933676100489464,
      53.50598959074743,
      30.151260905341445,
      50.00495547796777,
      45.32224363008043,
      57.98785205003252,
      39.53232150707263,
      47.092599137025765,
      45.28482180048475,
      42.614609603420305,
      55.940505892955585,
      45.508180938498626,
      40.31785974686864,
      39.77537384628104,
      30.5373069122108,
      34.690847456235225,
      34.600662550816295,
      45.47127519991746,
      44.99942024459399,
      45.48292769366678,
      54.84921923976428,
      39.053392001833494,
      38.24996902151231,
      50.32996232178755,
      80.36929468888326,
      52.61655546635626,
      40.86628120126991,
      39.27366737091887,
      69.59205177395141,
      13.63081809487215,
      50.355204423765606,
      29.296300834115677,
      68.141578534395,
      47.7218207761869,
      33.669789410308525,
      19.810294026912537,
      36.661835794291704,
      34.52794435620739,
      44.0818884611949,
      41.46220970385531,
      43.7730253617954,
      53.38170343312199,
      41.01527561181355,
      65.85375123075393,
      37.73308316236711,
      14.482206981684788,
      60.63849073942539,
      36.11351141905544,
      43.953199446746694,
      58.64778128608134,
      38.39492126508414,
      29.80147194163696,
      52.51319002368307,
      53.34944551455221,
      45.0381738861771,
      56.884252624888504,
      40.87322814908885,
      71.09212882361125,
      42.61971434023745,
      30.58681045520924,
      46.15916943914547,
      46.72675177889822,
      45.38009632378009,
      45.872554194889226,
      48.19047033912316,
      42.89276137223122,
      39.357577685050735,
      47.26947402819307,
      28.71501872841772,
      27.43779403043168,
      51.47283016164239,
      39.35586160276849,
      34.860145846629415,
      51.111181686042634,
      18.840806862456695,
      65.25289622337394,
      42.22279020741889,
      44.64392346355591,
      44.58117334060182,
      40.34620964311844,
      44.56028427633054,
      40.64504703038366,
      56.637977446283855,
      25.78980404670218,
      22.858132602933036,
      35.69447927742855,
      44.71884312611818,
      28.320409392031408,
      23.914309348406302,
      43.32953740535935,
      44.625318299180684,
      36.70036328630639,
      30.63977942932398,
      34.209549928761156,
      25.310162622445393,
      46.436347095343216,
      28.508735863550697,
      47.80891467868848,
      41.49470602381661,
      54.80669784053737,
      33.277122286814944,
      43.49846543786294,
      32.10124189652406,
      51.20197187198224,
      43.9035830651161,
      63.04255383397375,
      25.449902495696406,
      35.99355253781792,
      47.25460988041287,
      43.87304003442852,
      39.48292537915478,
      50.82443036032632,
      41.3028587828052,
      46.291547163320736,
      28.38717205606019,
      56.07524171397698,
      38.22765798308988,
      61.811360837023436,
      41.568905510643674,
      47.994074130603465,
      42.11854216919996,
      31.738412798236876,
      39.10529619832312,
      47.75278539777577,
      49.46729686649381,
      38.70436262508432,
      24.053487046079912,
      56.884196011066315,
      51.49084989765265,
      39.54338065130742,
      21.480384398621673,
      15.721691365097369,
      34.63939981756186,
      45.51661773942035,
      35.169230515429874,
      31.55967542736197,
      15.066146477308477,
      17.962777093615898,
      25.558721293415807,
      49.494906412538626,
      19.22063851075681,
      43.403736813140206,
      49.92280080819813,
      46.75904836558918,
      43.87399810817287,
      44.92289415476555,
      21.060075936914792,
      53.01555678159246,
      37.99377828024531,
      57.82590651353007,
      40.478788575938964,
      26.941186977146945,
      24.878012450130345,
      43.89186473404726,
      61.55085760596365,
      45.43572906868039,
      51.86984210233815,
      38.75510825741327,
      41.570153691534216,
      42.97230361674831,
      51.55740678661984,
      56.17012345430936,
      46.57593741742835,
      34.291813350654465,
      52.80246658629384,
      46.9678960986632,
      42.95177190667007,
      36.021484536625586,
      42.75505948603641,
      23.074514416554102,
      31.8131959747788,
      21.461151592446242,
      30.889874886302966,
      22.886454273006937,
      19.794430238024184,
      47.5635256435683,
      60.92926722376281,
      18.114448785460056,
      43.57585767090009,
      19.62647762104164,
      17.453227217870115,
      39.157944880295574,
      38.78847801513653,
      44.002124024187275,
      43.73598087500358,
      17.02954496344777,
      38.349708371356996,
      13.789619623977218,
      27.430325759853247,
      41.6575200503526,
      45.828897278563325,
      47.359761159110064,
      30.943805954521338,
      45.69660854789172,
      40.18327413356969,
      15.873521743053567,
      54.65656837295731,
      57.69712260094195,
      39.21444934810041,
      55.47577145545986,
      48.49766482174908,
      31.023183982078603,
      39.45775178066003,
      25.842915087106856,
      40.404584064053665,
      16.02869601666504,
      49.04075636614117,
      34.4551209535713,
      38.18841726972209,
      66.45053858017359,
      32.50984815699357,
      31.758473300119416,
      38.03644121326493,
      50.720928297747605,
      41.068617401075514,
      40.330317441551074,
      30.149707799547663,
      31.531547719773886,
      32.883732870776214,
      31.888912178465432,
      34.90819235066802,
      41.89239387960872,
      23.026038763319885,
      44.204933004195034,
      41.416788837051556,
      71.72908472704411,
      44.67641075255265,
      42.853548530443774,
      11.301068098924079,
      19.451168452111503,
      44.985121467857795,
      45.70456670814119,
      44.36918189736393,
      23.664079983300706,
      28.53402939284224,
      28.820315693812653,
      25.832392791289227,
      53.55144907353994,
      12.692047611902282,
      21.202358486067418,
      54.36075183162096,
      48.84019858273721,
      44.616967295795384,
      45.7827879917467,
      48.54325800156231,
      15.210914539912848,
      49.223824616642865,
      50.232156174256815,
      38.89927002962533,
      57.86550467244367,
      41.58499826004075,
      64.34483239268621,
      35.67320401229863,
      45.62844998982861,
      26.578696966269458,
      50.08447339875918,
      24.54050780614314,
      27.13540590508555,
      29.44260120173563,
      47.6928815720274,
      28.810547920012898,
      49.09289504214924,
      35.56650125390081,
      29.277325412998515,
      36.453007660706085,
      39.393614030354485,
      31.399536114657018,
      28.625227831642853,
      61.72673492879489,
      15.51086834174058,
      48.77498867073962,
      53.59808520221038,
      50.39982076105873,
      46.44959268400193,
      37.521249837722955,
      31.28923306583139,
      36.469136733106836,
      43.974526825187866,
      44.291278629014116,
      32.922367458375,
      45.22558422395232,
      39.63828814365505,
      45.7607716220546,
      15.873804820542095,
      44.56182192526915,
      71.12518637521438,
      48.67335331674366,
      36.0760769740458,
      24.215381906244858,
      57.408788305352246,
      34.18567686843502,
      53.856969549243715,
      48.73803772898915,
      34.56039271374218,
      26.545436300432115,
      31.501175960798214,
      36.92800053548292,
      47.135955274609074,
      63.04523445255931,
      30.186081856758392,
      40.03200751741401,
      41.51796057852297,
      37.53403079866966,
      32.428684224399724,
      70.10914809249655,
      27.659719776632944,
      96.33935436596066,
      35.3045929409868,
      28.955356835620595,
      41.613059687793644,
      47.07451593943247,
      23.92116036234376,
      30.28214857150048,
      46.25093441395225,
      31.568428530621745,
      46.133652812264096,
      50.22300391759368,
      47.244142256687425,
      52.43788481546012,
      19.77971038679449,
      43.12313915007239,
      22.116888392539074,
      43.59978467134169,
      29.777170013578424,
      48.966992324371795,
      49.90302645780699,
      22.128760082017003,
      33.54553823476146,
      47.99659550432599,
      30.820729908827662,
      52.99859107293892,
      33.98801230684593,
      20.150766563074335,
      11.911830477660736,
      35.40544470803525,
      48.17865766774325,
      57.627286221169115,
      32.240705319298726,
      52.82610036479203,
      39.34099523387996,
      37.16195560726929,
      42.84295432643659,
      41.63025317174319,
      47.93127663731567,
      45.561387376145426,
      31.050737743071814,
      36.561757461061205,
      36.878469883357596,
      52.31928660792321,
      16.98228330876578,
      46.87121152197612,
      28.01960695802418,
      39.92087169743854,
      22.861075236716168,
      38.39500009254673,
      31.186298992883025,
      29.326741428765345,
      30.823904529252868,
      52.72087192402636,
      39.98814187656482,
      11.778817900448452,
      37.45656955879728,
      43.557825952793735,
      27.644926455732342,
      53.06412589056404,
      42.008492052412926,
      31.961803804701525,
      16.576317397578755,
      40.15945181580153,
      48.51682777027647,
      30.46048153544478,
      41.446866388050005,
      30.252293602897627,
      32.771256151307355,
      38.1344237943295,
      41.04774532678647,
      35.55741199732406,
      36.553612717793285,
      39.62572669237501,
      39.75023980354826,
      52.372742274511786,
      26.1647158655065,
      37.77118769458715,
      55.040769673624276,
      24.680075812302594,
      33.943106648589556,
      59.19041247211233,
      28.011541808497217,
      47.941390600006216,
      24.767039889691347,
      21.61886879718371,
      15.368258896736062,
      36.74043721287966,
      51.065256945437596,
      43.55293212770762,
      32.68444587209166,
      43.330397063871395,
      34.17375188400911,
      33.484262868765164,
      32.352815490389496,
      34.9129013261062,
      33.201170254172354,
      45.49429100622207,
      43.859536783906194,
      37.96482118545977,
      51.99590571078446,
      16.427273518050463,
      63.61995597545931,
      40.84688511572388,
      49.28173787289102,
      47.02924140446353,
      32.78924675272893,
      36.09192123283487,
      65.01521153944708,
      30.801076361384876,
      34.61181365435206,
      14.83321596929353,
      56.73640607238438,
      60.79465872930257,
      13.521592004621494,
      58.5188605685143,
      24.318029408527835,
      25.63157006870284,
      46.91792166662851,
      16.960724398040572,
      30.534377366508057,
      35.915904374294165,
      38.288235341005254,
      27.635787199231096,
      39.688672401755184,
      22.784597392851765,
      36.426566827705095,
      46.293221779264464,
      27.532176963908235,
      19.51166156286393,
      33.44117537015851,
      33.32115738636858,
      9.737586667213899,
      32.53895540635695,
      37.972471383072985,
      53.696634682379184,
      48.95581207809256,
      32.67678150885784,
      41.67628128436229,
      50.628272388460694,
      21.00517953429034,
      46.163808070733886,
      28.499394332113727,
      55.551882037639274,
      29.240993508577827,
      18.01959682306618,
      47.051622535709576,
      40.864759310989214,
      51.02437614398333,
      41.66975470908429,
      26.12755262545424,
      43.38878305619969,
      27.1798168293808,
      42.83883168560897,
      33.47485169197981,
      33.55525740975458,
      44.22452392931548,
      44.36796089344559,
      12.187076508442487,
      19.51129892972768,
      57.14027994514295,
      20.987109102388075,
      31.99646681189895,
      21.874760519929374,
      58.24870729697313,
      29.91402987031948,
      36.584216042267904,
      20.58770621574633,
      33.424577224614424,
      51.853232153022944,
      42.76652784565222,
      51.52682832837912,
      50.14064643828482,
      44.09041791329023,
      75.28550777745134,
      38.32993951343677,
      36.82015649953877,
      41.87186644428942,
      37.46043175979656,
      51.81467403186363,
      12.98578133396443,
      21.45837068376448,
      29.162342953672795,
      43.033667971794195,
      30.225942885642823,
      46.145561639064205,
      37.05055337973892,
      28.427946867735738,
      48.999782483434785,
      19.468057778804752,
      36.10817217588529,
      33.91499388831548,
      44.6070453494778,
      23.647125345607456,
      43.83101795951926,
      14.93877660178161,
      25.19820501148083,
      47.828189426921256,
      19.222844108245557,
      48.84731655947595,
      46.28540385854556,
      47.00471764142385,
      53.68878906543558,
      45.03014278872707,
      49.9688854118881,
      33.817508900694506,
      21.435938451258178,
      32.23178555220447,
      46.64402346788791,
      35.52507551957504,
      38.162516558047834,
      47.108524276430295,
      41.559528805397285,
      25.956965532949088,
      45.46712878516144,
      37.110369601089594,
      41.49114624068816,
      32.6471258625798,
      42.677056840450284,
      47.200793405060566,
      20.311947119582722,
      19.007255298232522,
      28.71432741644357,
      17.064802019114794,
      24.25926741229408,
      25.360537524832928,
      39.7276554725143,
      55.116362132152595,
      74.73693521923856,
      57.529054806740966,
      41.61916338054577,
      42.33129810741368,
      29.35989524474036,
      29.997710739298952,
      52.24277569530779,
      52.707615145528564,
      33.98371041908071,
      39.38689118935148,
      17.79837860600695,
      18.3641952305737,
      44.09807153753224,
      54.263537354414936,
      45.13540090469722,
      31.30026150517999,
      38.941332463675835,
      32.975421861428885,
      30.04078595758909,
      51.39314870941651,
      17.60713524999037,
      55.00407138355146,
      11.186764937378406,
      28.0885167474812,
      72.32640487193471,
      39.272046143950675,
      45.98346549402185,
      56.18976231621963,
      49.445856554070915,
      43.263777671665544,
      32.80094448643143,
      49.96322252628941,
      36.7400839536987,
      36.39884890221581,
      36.78450473809163,
      42.551306526088666,
      16.31443142303506,
      44.511276164944384,
      53.48530435417979,
      60.25109932785679,
      37.69045390192999,
      65.76189638014374,
      44.03476724052399,
      45.09668460421654,
      52.52577308649173,
      41.463123652799325,
      57.48988223771193,
      43.15719641069906,
      19.058058889956133,
      55.089126690367344,
      20.49113031325586,
      44.60987182073071,
      31.649173358682265,
      67.91542444970544,
      44.91772820404173,
      45.15374025740516,
      58.34502711337846,
      24.05990960854908,
      26.505377160480325,
      46.53618510732143,
      44.36978636544964,
      16.212642080827873,
      64.85343202727123,
      26.910386691359275,
      43.07663328187171,
      22.3858232222613,
      27.247544651220963,
      63.492543608561746,
      39.179470774038144,
      27.029632144892656,
      32.725637520951686,
      58.639514395729954,
      47.61707352531743,
      30.166353588601996,
      58.78294751341087,
      23.154626652853597,
      35.182540403387776,
      35.57651760895534,
      42.81998078511461,
      36.64651130517945,
      49.0611397943411,
      29.757286630874557,
      23.576813298955063,
      18.32908018759741,
      31.53781387150317,
      16.38525866777329,
      29.82462659124034,
      38.544935379626565,
      30.461196407917,
      52.92320801733333,
      51.240606996720054,
      45.70972490951597,
      64.06182290737695,
      41.27195596563628,
      48.91747463275314,
      36.83481050113355,
      38.33432911874291,
      35.54940936405433,
      42.9306494604509,
      60.189245662458276,
      26.99125900367345,
      54.08696808496253,
      27.26614708182676,
      31.076858883511438,
      40.57581335510353,
      52.79773535152215,
      42.1795707862917,
      39.78610847871796,
      62.27346478417969,
      39.239768858086215,
      30.191569591618926,
      46.78230152614995,
      46.77569451349749,
      45.464879489546654,
      42.438657144607205,
      64.41319242656787,
      19.38063816254135,
      39.72092777164759,
      22.67375996798312,
      26.671427698982395,
      29.71849298865949,
      44.61697183395353,
      32.781560144033854,
      46.58576180072988,
      48.493969672412845,
      47.589960997266274,
      16.941287257840745,
      39.759623757480334,
      58.71187481887926,
      33.340238588633525,
      56.49062860947637,
      23.261105237433807,
      44.02994188531629,
      61.93052808687131,
      35.328955278168245,
      34.1163795663059,
      58.88220663858284,
      19.29151720086727,
      34.644314634103246,
      56.901801447005624,
      41.24499412932622,
      48.6383721753192,
      32.03408158725551,
      36.816494751927564,
      46.96714520732453,
      48.61508687229642,
      30.815953452862875,
      27.813690704499315,
      44.88677851626646,
      44.671465972650836,
      50.404464195407364,
      19.966938936764475,
      29.630856263670722,
      45.61064650307829,
      27.353695854532564,
      49.725467899803625,
      81.1029567675004,
      39.23861343007075,
      45.80960284132919,
      37.427627800364824,
      55.9714547908622,
      49.76192262114203,
      29.72999810872922,
      30.8049413654484,
      19.741797233694296,
      22.04471154124611,
      29.083870018254597,
      33.85963309157096,
      43.32765549694279,
      40.0507425592678,
      42.6286009743095,
      33.778863922019866,
      42.00496119645064,
      43.6496828786229,
      47.6043244854489,
      18.798707417866268,
      47.671126959602375,
      33.417267488157115,
      17.800625285263553,
      36.87913345372844,
      34.4478353003276,
      26.38428998389309,
      22.695571579276322,
      60.12070272608707,
      42.51464804423903,
      52.08001865873879,
      55.74444990523095,
      43.697522105265136,
      27.161017933638405,
      15.34308909510319,
      45.86791134445131,
      24.700842554347545,
      37.63525155762952,
      35.27501199456161,
      41.59738105819353,
      24.295681996062314,
      54.71842722936268,
      39.93927254827382,
      17.82832086314885,
      41.70296832420098,
      40.20770289171336,
      28.68601021192027,
      65.95893570132151,
      20.424092149759577,
      51.82946675100499,
      37.52118123726192,
      16.269548704628626,
      33.65320713915498,
      57.04606003792688,
      44.591615694723366,
      58.33722851723299,
      29.513700678931496,
      40.27545116983258,
      23.58076648577108,
      39.27700019679114,
      36.032651264965075,
      24.456107114039227,
      48.21954012117868,
      56.925245188914765,
      38.93213003813937,
      31.749536346500054,
      42.958307796168604,
      48.555195574638226,
      33.28268185335542,
      23.036975879983313,
      36.939257078583594,
      35.401644674688875,
      42.09056670609296,
      41.8414463566864,
      44.31469781550025,
      52.05361376700059,
      29.989749605668152,
      42.53358447319109,
      34.366076300554596,
      35.34465047666901,
      46.96841531969253,
      31.76847689391612,
      64.02803637852456,
      45.14715539794219,
      63.210245883527584,
      58.067054547534276,
      32.37000073732431,
      17.375127108189535,
      19.282252821176122,
      46.2289504643008,
      35.684630799047184,
      42.55815224344897,
      45.21302377536598,
      37.35205598340211,
      46.83260082115981,
      45.70671702598071,
      54.11303887235595,
      44.437471434904516,
      46.9897222991917,
      29.0903175307867,
      40.25279668874446,
      37.33239064762619,
      45.11712713933038,
      40.313413581631664,
      45.157740876045175,
      34.025660389122955,
      34.32982115064544,
      56.91259931301998,
      43.354332760745976,
      31.83986714982815,
      66.09533266715715,
      20.748942489568126,
      37.5951820718996,
      48.61428727052771,
      41.51143755827684,
      43.42465423820652,
      35.478442541895156,
      41.49167985659928,
      40.450081020824264,
      22.318107926626727,
      33.84164315024249,
      63.550004562867684,
      49.11778029460574,
      27.213029915076525,
      41.45264364765203,
      40.4763142866276,
      42.11267511250888,
      40.038684561287354,
      49.899244150850016,
      46.99593301712054,
      30.809559541781617,
      20.54866882623489,
      37.7291014151119,
      29.18445539803883,
      40.80471595973363,
      37.230278325921546,
      56.30289644991581,
      48.559275089530715,
      33.124869800180996,
      50.04199780991676,
      34.8388669794414,
      51.406429683714855,
      40.866140997902484,
      55.58354254402422,
      54.206288383052424,
      25.165646661980375,
      9.74883692634815,
      34.6167612646964,
      34.861925602063145,
      68.82231075665341,
      20.138744189074224,
      29.74859425638466,
      41.19774853284778,
      19.392739177262897,
      41.68930958904412,
      10.36427480278258,
      44.21582986922738,
      50.14516743396127,
      68.22022077749817,
      37.26468094388033,
      44.64996249910964,
      18.448692867013893,
      42.9363247057438,
      46.430678134665975,
      10.630488129214982,
      41.325528845506945,
      46.58566745788901,
      37.30411017074369,
      18.821378621703346,
      21.902672272752444,
      50.99937260438416,
      30.05323871253515,
      29.946095149796133,
      18.32240249635714,
      51.856006716695745,
      37.7055567536698,
      41.06298160835222,
      34.667420312343936,
      39.237640985799366,
      43.84728002159108,
      38.12101749166339,
      27.121038927919532,
      46.13608683580532,
      58.95121209599626,
      55.537348135444745,
      59.971722915674455,
      66.51326794187706,
      27.9916120481452,
      30.534065979998942,
      29.52587036405983,
      35.05630620957053,
      16.944749142801484,
      49.71340163123588,
      31.149690704766034,
      18.08476112400712,
      39.6628521095991,
      63.41253397693237,
      47.61056364324835,
      39.047701729562085,
      52.748670616206546,
      38.76806741983188,
      39.256397209377255,
      41.22611635623169,
      30.572819056005184,
      75.14724191370814,
      25.3866886631799,
      55.43384870097233,
      42.55302475521557,
      41.31480195960659,
      48.911623675865506,
      48.91601646469536,
      33.03710684267974,
      45.0500896816996,
      22.050561135741063,
      28.11632250862501,
      37.76698525553896,
      57.560014667561916,
      45.877222716151074,
      50.540337494251986,
      21.19964105409185,
      25.990016513135465,
      63.03350036168728,
      41.51374126965853,
      57.04883612501898,
      35.21130904542049,
      60.29744763512011,
      34.4157741932328,
      66.14900851072754,
      60.24882230594734,
      20.70757585285882,
      34.6228766223265,
      38.83055973561639,
      62.993406667336004,
      55.60411646571178,
      44.09237683140136,
      31.07203592769781,
      59.34753255350573,
      22.380956925908237,
      39.9074616231629,
      41.744017364222266,
      37.2188998510902,
      41.03079966230047,
      51.23767596485136,
      34.03618902739278,
      14.024595008561391,
      26.076925611522714,
      44.88599388574374,
      54.376257735230865,
      37.38342500983135,
      39.96725084615629,
      28.16188805725103,
      49.93886081512904,
      42.126601233380754,
      45.38548927636885,
      30.137930932323616,
      39.546203949352126,
      39.24336529688361,
      16.39408689983472,
      63.105254177466655,
      69.7283107349111,
      47.390171597672705,
      27.277806482223202,
      25.7983463642839,
      30.346390981092213,
      36.44729973900636,
      28.96794472712046,
      44.71919614642239,
      55.22203660315074,
      71.43819537342749,
      47.96717570421575,
      34.48264035562083,
      44.750715020062906,
      68.13124058442047,
      49.94706195998724,
      50.57273458385977,
      27.51380421245481,
      36.63947973300521,
      17.414435421532584,
      50.39182092600966,
      27.416342534288702,
      48.092285805975685,
      52.30856419657697,
      41.54820395930958,
      37.05667717256499,
      20.361560108934306,
      52.31750097872633,
      26.036817665782607,
      45.11330201049551,
      50.40429829927196,
      46.762184364985124,
      31.03460953415415,
      28.37403889462325,
      33.96470559078448,
      30.194784551069986,
      43.26393649805158,
      10.143618923555795,
      37.16479091470824,
      41.87037497687376,
      53.616172682726635,
      35.59348269777412,
      44.64590306341635,
      32.34492185542327,
      20.041565000203946,
      63.3556424322957,
      69.51009316042678,
      24.589683991870846,
      26.016776792039682,
      44.47516488020902,
      20.4918827786966,
      38.395990965187224,
      14.672648272606555,
      13.517529675301429,
      55.54165069462569,
      42.318867517099584,
      63.7702584762663,
      41.0733499268918,
      31.1477202225355,
      45.6483060698752,
      40.55558512276649,
      45.80069336664281,
      41.88796965968043,
      43.81442399824346,
      50.42359849537227,
      41.992527808141496,
      27.550061044147238,
      42.30910395380752,
      40.528964626053686,
      59.017162775399456,
      39.46527904098012,
      33.61736947423457,
      36.28833330247883,
      21.746356758062362,
      22.239741885919674,
      42.445909856737764,
      29.648586237792728,
      68.11188667158343,
      62.50447981182089,
      41.63524320399007,
      36.38717798751926,
      27.313768683534132,
      45.518607243065006,
      39.76759237327055,
      34.8920025961953,
      48.25622747141913,
      47.92172047113101,
      34.15146367015038,
      24.916969012138495,
      55.33872709422705,
      30.674171540382357,
      29.618036787229872,
      31.268612729759518,
      51.78083873867039,
      44.28832331078865,
      48.26142129699167,
      32.98556485714766,
      44.38666310534919,
      36.718771903697,
      16.258966485970674,
      41.9583244829206,
      30.714900209265398,
      46.168064869002315,
      39.779714906419024,
      41.30167190906756,
      42.75880558579524,
      49.30187065961439,
      45.98866053113897,
      52.49649209985172,
      45.33445141727026,
      44.044748107853565,
      44.87277964363072,
      52.13642138471582,
      48.9031363593929,
      27.583922427905215,
      44.964382032940016,
      32.745928879604065,
      55.2045692058615,
      44.22777187911719,
      44.87015115581049,
      18.287796981627494,
      40.963490132014115,
      23.28375149820595,
      42.94331874643766,
      43.67223118151817,
      24.11966043226805,
      18.836379002668412,
      48.59376516648453,
      40.58682476091208,
      46.59888298226481,
      30.55590507780493,
      34.455961340248514,
      43.682018670777445,
      30.246424983161948,
      70.97199586173367,
      49.131586710298606,
      46.75072946729576,
      55.239189919139015,
      46.449637699538236,
      38.49365216109426,
      38.72387245168146,
      36.39441066320266,
      36.20584533522561,
      40.17085136461949,
      36.29287611272029,
      34.80620837869102,
      58.156207290958264,
      39.662071130321756,
      47.6383912138288,
      49.64533170596096,
      58.03090997755309,
      17.102781948007177,
      50.706961514893365,
      41.584438722283565,
      49.78709770160243,
      44.19278925548882,
      21.784709687377976,
      14.242960559379835,
      43.79770402614231,
      39.339330331345025,
      35.8596739078841,
      31.596523966148645,
      60.814302064982414,
      55.42301772704302,
      58.802792632817436,
      29.062015514411065,
      41.62493834399201,
      51.74304254577505,
      49.990262677631755,
      48.1817491346295,
      32.93106905698088,
      31.622080876787248,
      29.86013357946228,
      44.2498285982853,
      38.368288118121015,
      24.1023692503257,
      44.09831238956666,
      45.36422722146207,
      22.98522971931462,
      56.85917012091913,
      26.712778098538276,
      42.54198225208385,
      41.489545700694535,
      58.881868601907975,
      44.79275917820407,
      51.48806253684359,
      29.28957464806082,
      30.204720732505624,
      42.628652588868995,
      60.69113230244149,
      43.99534064790166,
      15.577513272914667,
      36.04235228503576,
      27.85351297970267,
      50.19607230518417,
      32.227554015783646,
      18.6896790554083,
      51.85971086752224,
      23.11544032064423,
      42.70414513488753,
      43.72686499112569,
      48.19689337187651,
      42.98620538330694,
      32.538320959750955,
      24.80029956176417,
      81.73809838603263,
      28.41549450241681,
      29.841226391748094,
      63.37768974082756,
      18.92917504148594,
      74.9156931585573,
      45.7113808895664,
      39.787781551449754,
      17.130169939522975,
      50.229648573711515,
      43.28066208382206,
      16.478729038595443,
      29.511576716971867,
      42.0236451147285,
      33.33360518181625,
      28.92928480690427,
      22.888229782320273,
      55.37416995804395,
      36.34129805917936,
      43.53446521278162,
      59.21046925097197,
      32.44696991946363,
      41.7377094241969,
      40.92765252398725,
      35.55370991739804,
      49.80277225833077,
      39.140623682162186,
      46.88017213993667,
      55.03406756412456,
      55.29184724695855,
      10.936748390405517,
      42.6525003245706,
      33.05309503871507,
      65.1410835290622,
      39.63073608920092,
      58.42857703244133,
      47.87606044251225,
      25.407413381834935,
      66.98704882282922,
      38.89814787681417,
      72.97184177182581,
      23.873155515541374,
      23.94727971116655,
      35.68132400090356,
      55.11375737636387,
      51.841434831035386,
      40.55371711237733,
      56.36864117717166,
      49.585041244911274,
      49.6654420313926,
      29.022931812248327,
      40.097446134109106,
      43.81624517904747,
      31.04615314527557,
      66.29659174494373,
      48.62218800803017,
      37.69442382614781,
      38.61961302003787,
      30.018303550081036,
      49.37925544223217,
      23.880937846351355,
      58.45373077527909,
      50.683460896619096,
      36.2258684085264,
      48.5283982088937,
      23.920210641261438,
      14.603463907996364,
      32.54356828307894,
      25.450491416587674,
      32.74665509845423,
      29.50815969402849,
      41.03052355315711,
      46.39251638014362,
      16.888835983680256,
      37.46812794666065,
      39.97474051204136,
      33.332072503344406,
      37.63762471085635,
      47.243036345202825,
      30.6375099015261,
      35.74376521717426,
      48.52027854034446,
      22.61493761624347,
      48.515573705882694,
      19.21326367588224,
      29.978158940665327,
      35.041809392873525,
      32.22440231540444,
      43.27340938996241,
      23.28074699386436,
      50.409732471420185,
      25.038193313199162,
      47.40944769625213,
      47.49358908330726,
      43.0178320650438,
      36.81171528110914,
      43.95440095899455,
      41.89037280584667,
      39.455071894887716,
      55.45301173660902,
      43.90764029214876,
      57.14250756336444,
      16.34832924804775,
      38.10775002897478,
      39.64772602619825,
      43.96798355931035,
      34.588548045164394,
      62.55049335437821,
      47.390504216693955,
      64.65697751709507,
      62.75577913899912,
      20.590147543494314,
      38.701480791335015,
      35.77212334984193,
      23.001079377184187,
      35.25359577177694,
      46.00005763264208,
      37.85628361005524,
      25.590853228205727,
      41.51897464619542,
      28.4215741820872,
      29.631972950919238,
      48.415553903957246,
      37.71433448514381,
      19.50951262231516,
      29.472981940017426,
      35.86176474004333,
      43.14902923412901,
      54.61546977409426,
      49.31263406290237,
      34.79768478643959,
      41.45793836621242,
      23.647380874863657,
      46.44807026409076,
      46.091980905562245,
      37.19936624943785,
      47.98360187603536,
      33.1913776156596,
      23.627951140500567,
      30.206963175763185,
      30.29506392138666,
      39.16402064041725,
      53.38733246486072,
      41.27191561241627,
      42.60271427827313,
      21.496611258678506,
      42.678303739220375,
      31.673700028155807,
      36.52559933178258,
      43.04854782216555,
      58.899121233516,
      48.082056804218475,
      12.857279858041661,
      37.355045388531906,
      43.634194959535094,
      37.60050810932561,
      52.39784339978338,
      55.398873918022005,
      37.61268571307337,
      23.030210013944224,
      45.463398367091884,
      22.502213867338305,
      35.879906671544504,
      43.05920425575501,
      19.739077029227182,
      31.50311669313873,
      43.165199121902496,
      24.734551587780928,
      25.493430264346955,
      55.18797505326311,
      15.429856625120607,
      43.11588672722754,
      47.27061762331466,
      19.67351560052838,
      43.61154454838306,
      35.33582349328864,
      72.33879240508028,
      40.882895882013656,
      41.43468034776798,
      37.88558655268002,
      27.251377935143097,
      49.012474313498565,
      35.700017986277224,
      26.403562596341317,
      57.22219657971146,
      65.36809750518401,
      50.05054787968181,
      24.997051069020294,
      41.02841644670709,
      44.72060232889762,
      44.2581966751492,
      50.175582473466,
      29.69190751423744,
      29.12214977845386,
      60.26087734645584,
      42.211558793676566,
      44.17599697278809,
      36.49373361887974,
      52.16304241174888,
      24.622447578241804,
      43.63713299892598,
      40.466297805812694,
      45.94922008097647,
      40.008183678855104,
      36.68482879134397,
      46.365402234845,
      32.029863694249414,
      48.19639453542244,
      45.288359663621755,
      44.07637158203056,
      29.631883706049127,
      57.37552918087536,
      38.6563733467091,
      39.25829415384298,
      34.47911953242318,
      19.565999361136694,
      30.82466328124211,
      53.61450036665457,
      36.85581651351863,
      47.020460924714605,
      78.4966343553012,
      44.53407602902417,
      35.49130475089328,
      46.429096414084505,
      37.7766135073611,
      42.53981085354916,
      40.62975513081983,
      41.623123819908336,
      38.80862055841999,
      44.907092193211646,
      42.65222860016898,
      28.30907035464572,
      38.34267466587961,
      39.0250878662625,
      52.68416054251812,
      44.4580500982508,
      41.89489182837973,
      43.7465730637775,
      30.942438407913713,
      45.25298585607938,
      41.53738565557258,
      45.06545831474983,
      49.61424949688419,
      37.14182342301842,
      45.168371358364205,
      50.26011003890939,
      48.73339653511325,
      49.2606876050861,
      34.81760339099892,
      33.773699913625975,
      42.49801522564127,
      29.28276581579279,
      35.44270384545492,
      26.584670361572705,
      35.41752201052711,
      42.21303883610342,
      45.66693551663486,
      45.654966855192484,
      24.43429529917942,
      49.49511479595855,
      34.48093548656788,
      51.041912488871546,
      21.00374760832871,
      48.52552376149615,
      45.695678653854074,
      41.445621267118604,
      27.063643665292876,
      19.693345882115448,
      48.585147258712404,
      47.45326076853733,
      44.76915406492202,
      25.338137365715347,
      32.87904849471562,
      37.59398607169644,
      42.402299468499194,
      41.89092470432121,
      39.85239935775456,
      37.42329213117247,
      48.570966386518464,
      35.938988481050494,
      34.372419542261156,
      54.068403768122764,
      19.835011611348456,
      36.669023291248244,
      49.39089338121928,
      73.19363942037457,
      23.676575002609265,
      41.02770375648756,
      56.23453421563742,
      23.184337973430072,
      37.905977814687105,
      48.7943436546214,
      29.835212611383742,
      26.46886501515481,
      44.616752360165016,
      47.12480354110683,
      60.54943315224968,
      28.403769775450073,
      59.27378119243698,
      46.306765563654665,
      11.021214788401254,
      40.551100717260944,
      47.44227269831105,
      53.49626628703599,
      36.649094793305686,
      24.902563780238186,
      39.22967263188852,
      42.556276746213264,
      48.95419447877155,
      29.69843124573419,
      31.153651167450963,
      43.742436700847115,
      33.07029366767919,
      26.260280915899145,
      46.03084864193293,
      34.650576900342124,
      24.81934185454045,
      40.2518900867907,
      41.84101560463957,
      42.21794833723417,
      19.76683706263119,
      40.07385388971276,
      27.373813826878585,
      47.05072192621628,
      14.100865011442226,
      46.4657599923943,
      40.358103831183456,
      14.884373703593058,
      42.133646053945945,
      43.594605556197045,
      59.63733344003375,
      35.28879104105252,
      40.68823372649062,
      23.461598911863085,
      36.255116051775545,
      45.73007222862219,
      12.067218389148781,
      44.453368626839875,
      49.99006218934797,
      41.83242631961408,
      47.10909486095647,
      33.65898354801688,
      34.36053774984192,
      38.942394957709205,
      11.880987974636437,
      40.18270185717466,
      50.89852104548678,
      37.154978081858154,
      37.613260906884456,
      55.24717058660288,
      48.839508202248844,
      31.835152100128113,
      37.1514058919035,
      40.38984154849542,
      49.48954455588369,
      47.212997213954466,
      36.83077313240987,
      38.45017904043558,
      48.765128277779176,
      44.883548512304614,
      41.0824174269771,
      38.10842392169302,
      27.014673601098025,
      43.88490254867938,
      33.63943181371936,
      49.80725309493054,
      15.882651125767632,
      53.453864716362325,
      34.96854951559278,
      16.185175469607312,
      36.13260530757712,
      46.82997428274166,
      34.99158815792646,
      37.72371407869854,
      32.57085484791608,
      36.948279215272116,
      42.00789262423666,
      50.57138077117186,
      40.47088747343411,
      30.423093833543394,
      65.25472069042497,
      35.831631656947266,
      43.629922850007766,
      47.137204215137,
      55.23970202609422,
      19.189728254166845,
      35.053868907005494,
      17.98969021078521,
      35.1740936263976,
      46.654899373892036,
      48.64887675020919,
      31.134009397595285,
      37.808572617177354,
      20.00269211593373,
      41.087485835019685,
      43.0464863928276,
      34.861152484564364,
      22.832851871077615,
      42.4238487522781,
      47.92829314189162,
      36.17656350712269,
      44.26146774535532,
      65.51358879260616,
      36.126405933910505,
      37.953311514345735,
      30.993436271088225,
      36.984253245441444,
      25.987116494264637,
      29.120896512691612,
      42.62878582488509,
      43.095661875956516,
      51.06887192681037,
      63.31584686097066,
      29.428917369719592,
      20.300644833381902,
      44.52919108994261,
      59.61043710329446,
      22.243049289919412,
      41.80332718882611,
      32.667957653169935,
      56.294498621629465,
      16.933829727467533,
      51.681277161057295,
      38.76641411045719,
      11.047749577355418,
      28.737825969348105,
      15.769803903602472,
      35.70439115518022,
      35.51046893174825,
      35.39298377376631,
      19.58534223674009,
      28.29060508737347,
      13.873588386831383,
      36.25284347291187,
      49.874758989510525,
      46.27182101090757,
      71.5638231438616,
      33.85123449189778,
      50.21073092268653,
      49.524641170055105,
      29.97128638561041,
      46.13643178353947,
      47.303215384728496,
      47.51006073354898,
      46.88562671919372,
      40.65678535161835,
      48.132281117142384,
      42.70796043065014,
      24.352200968920656,
      47.77454805208782,
      44.76295945843321,
      49.12343089934893,
      34.01546450858585,
      50.85661795912497,
      41.05091606325959,
      31.008203607403015,
      31.333954425769722,
      29.871783128929675,
      35.761610863430306,
      39.67516802522965,
      17.493251475679468,
      17.680095571011055,
      28.786449531100786,
      39.13256597464182,
      42.354265087337055,
      50.18306616984751,
      61.11968563691072,
      45.306080630162946,
      18.969292828613693,
      44.377096115060006,
      35.88924378967891,
      62.11362614596642,
      45.13563847161415,
      37.19192369590995,
      28.94990530807054,
      49.93815734077251,
      55.0323321280756,
      47.010413783678466,
      37.803049103787025,
      26.3789152210559,
      30.217304387993224,
      37.210996563782786,
      42.64384173535906,
      50.50493096443538,
      44.44606261742947,
      42.447413931373696,
      49.47031706696388,
      43.83165774518096,
      37.444424432814536,
      39.94982768771577,
      21.909258239334232,
      61.16472155285688,
      69.94316047697698,
      41.374005420065245,
      48.267414677735346,
      26.26888684570238,
      42.169496227362536,
      36.14924464479112,
      23.30179115350458,
      35.269894745388555,
      28.571302913254687,
      13.704783072345466,
      53.117968165954984,
      23.148476444619035,
      43.614318508888616,
      46.259921536126804,
      30.19289642715515,
      16.222605109675985,
      26.055195517465897,
      39.50448325929097,
      56.90107226526259,
      32.411570849083006,
      29.302619874385446,
      45.87018921926654,
      35.999551929193146,
      45.515254900160386,
      67.35720789086945,
      52.75761719658704,
      15.014479167713018,
      39.974392242103804,
      32.073969127714555,
      42.39991740246369,
      33.35514417135011,
      57.628085367744035,
      50.47015134677529,
      35.8534682236219,
      14.840944130428893,
      14.852694262600387,
      42.72580181391484,
      25.377374692592802,
      42.11016594362531,
      51.04940664172317,
      42.46296010142145,
      57.4716055325376,
      40.85381240932421,
      49.87909019762147,
      37.03318423144193,
      38.2073165343799,
      33.92876746056467,
      24.568338651946796,
      56.47806901903702,
      63.02802939495879,
      45.115834595835494,
      39.02106316734063,
      49.83210223323674,
      29.909924522933512,
      46.49278808585006,
      46.450275059373965,
      47.41402798431103,
      52.07908062562895,
      19.784097417087413,
      16.043762085769806,
      39.26908413070855,
      38.43089713681715,
      18.47328575161644,
      38.300561362972374,
      44.28133532160903,
      44.593024894795064,
      49.61860954240597,
      67.84837622523857,
      41.66867555657997,
      27.51958650838361,
      31.37027052457811,
      49.479088039766886,
      41.87281964589907,
      33.292867124763745,
      35.74560066264715,
      52.60686252095304,
      57.87180417205821,
      51.49239868161765,
      56.79211910928027,
      51.41639083582679,
      49.06556463145028,
      26.143784745966837,
      27.591460549971334,
      21.81086886244183,
      37.68792269305264,
      45.677367667585415,
      25.740206088740404,
      45.909904891411955,
      40.33435988643294,
      33.213854630428074,
      42.96950969174517,
      47.33098527694972,
      41.2667207837613,
      47.945385770706984,
      24.65325097662023,
      40.86948585657099,
      44.93870233122525,
      44.12081933472515,
      21.339592097298613,
      61.49011241154088,
      47.44438895003064,
      22.30485670003265,
      35.489950359225126,
      33.75686191279671,
      34.51576306357977,
      51.32822785919326,
      42.57789539877735,
      47.60579802785086,
      53.72575086902665,
      29.973044073600946,
      28.4259986498246,
      49.66466828605067,
      30.087807449341067,
      42.79789646819135,
      16.47436284270063,
      25.20625721140613,
      38.13754953602963,
      43.24940723604629,
      36.24089358020879,
      40.8239700074718,
      18.547286981833008,
      41.195626784153895,
      37.02627791853793,
      32.04733831551746,
      38.479129396269066,
      48.01906945069898,
      62.29035108818254,
      51.27667336025893,
      30.547686797877944,
      19.69770419679528,
      42.19883554647063,
      10.819829028373437,
      26.926096307762315,
      19.285864456669017,
      47.45243639922319,
      56.02535153825732,
      35.25748891931796,
      14.988106229477827,
      47.13397256287879,
      34.000412011639234,
      30.504311260212308,
      39.2735829905042,
      31.579683445176528,
      42.71957306209489,
      29.93083759957408,
      44.83068792409354,
      46.05644579927474,
      53.813725766592,
      27.10947595724864,
      29.60358659553015,
      12.84966795870009,
      51.32979274515287,
      23.29923088749909,
      35.85790863507918,
      39.80268993495403,
      62.43989220239106,
      29.962613404950716,
      58.04460801037804,
      46.03231143555365,
      47.64405124538284,
      60.11629061283193,
      32.01613019420514,
      52.89271206645236,
      52.3176218305016,
      42.98507135943413,
      34.83494977402704,
      42.33752150822105,
      46.01778037269806,
      42.91138168990614,
      35.147375901921414,
      50.7610361547102,
      34.608196575342575,
      44.6843590824129,
      15.68605723812652,
      57.33743194570285,
      53.30660458942106,
      41.47892094310927,
      40.0842723783526,
      31.65444505387929,
      46.73686439206596,
      41.928525543766,
      28.53291046962412,
      50.21363570422269,
      33.65740555447511,
      54.36914598771974,
      32.165553743957176,
      36.90882598953132,
      50.607787999478944,
      24.53497280324638,
      40.23603917174931,
      45.5217467857798,
      37.50577116183869,
      42.179286648662035,
      31.373389445091494,
      28.493875791248588,
      37.47854248633934,
      39.38344892376746,
      33.668634888157044,
      42.074741140398324,
      31.930220532905686,
      40.61930882713936,
      37.39427378383082,
      41.50914350658138,
      13.677242866680636,
      33.91192734628303,
      51.16720507184365,
      38.30114112165476,
      77.57119639669023,
      32.801122915862614,
      48.839106416630905,
      33.88077226280859,
      36.45009617901494,
      51.35101844914173,
      41.92415309379256,
      30.143115744607538,
      44.545237152872666,
      32.35866622306901,
      66.56880650826294,
      37.32599774731227,
      45.066902916013944,
      22.74684592110301,
      41.918742031990384,
      36.98478912222242,
      80.00572089942672,
      62.695931337414784,
      34.52159663660711,
      46.508088461074664,
      44.79880761883185,
      30.93605037073901,
      46.09043808519293,
      49.39996457245813,
      46.5427176689029,
      29.965843605194024,
      48.63549678492385,
      23.43218072207292,
      35.28908196802225,
      44.37850489725117,
      49.20589529985534,
      48.65301013681374,
      35.688323688319265,
      13.4315414178461,
      65.65128877230954,
      47.42025071812822,
      59.77730017866643,
      44.57116061848427,
      21.445463092485575,
      44.36272773619575,
      38.2600923563399,
      12.91113280452624,
      36.37393056394541,
      37.23379414723312,
      61.747795361730134
    ],
    "threshold": 20.497088595294148,
    "legal_acceptance_rate": 0.95,
    "attack_detection_rate": 0.921,
    "num_legal": 8000,
    "num_attack": 2000
  },
  "snr": 10
}
